Time Evolution of ML-MCTDH Wavefunctions II: Application of the Projector Splitting Integrator

The multi-layer multiconfiguration time-dependent Hartree (ML-MCTDH) approach suffers from numerical instabilities whenever the wavefunction is weakly entangled. These instabilities arise from singularities in the equations of motion (EOMs) and necessitate the use of a regularization parameter. The Projector Splitting Integrator (PSI) has previously been presented as an approach for evolving ML-MCTDH wavefunctions that is free of singularities. Here we will discuss the implementation of the multi-layer PSI with a particular focus on how the steps required relate to those required to implement standard ML-MCTDH. We demonstrate the efficiency and stability of the PSI for large ML-MCTDH wavefunctions containing up to hundreds of thousands of nodes by considering a series of spin-boson models with up to $10^6$ bath modes, and find that for these problems the PSI requires roughly 3-4 orders of magnitude fewer Hamiltonian evaluations and 2-3 orders of magnitude fewer Hamiltonian applications than standard ML-MCTDH, and 2-3/1-2 orders of magnitude fewer evaluations/applications than approaches that use improved regularization schemes. Finally, we consider a series of significantly more challenging multi-spin-boson models that require much larger numbers of single-particle functions with wavefunctions containing up to $\sim 1.3\times 10^9$ parameters to obtain accurate dynamics.

==> images/Part_II/fig1/comparison_figures/figure_3.dat <==
0	1
0.000355299136172	1
0.000798144723255	0.999998779756238
0.001153443859427	0.999997559512476
0.001601712677983	0.999995261386724
0.001951588582683	0.999991743017209
0.002399857401238	0.999988224647695
0.00275515653741	0.999984706278181
0.003110455673582	0.999980049014488
0.003553301260665	0.999975391750796
0.003908600396838	0.99996957525553
0.00435144598392	0.999962619866085
0.004712168351565	0.999955583127057
0.005062044256265	0.999948546388028
0.00551031307482	0.999939211523247
0.005865612210993	0.999931035890041
0.006308302848605	0.999921782374844
0.006663601984777	0.999911227266301
0.00710644757186	0.999900753507343
0.007467169939504	0.9998901983988
0.007822469075677	0.999877426514089
0.00826531466276	0.999865651161784
0.008620613798932	0.999852879277073
0.009063459386015	0.999838826136412
0.009418758522187	0.999824915357523
0.009867027340742	0.99981092322905
0.010222326476915	0.999795710856815
0.010577625613087	0.999779359590402
0.01102047120017	0.999764228567751
0.011375770336342	0.999746718069763
0.011824039154897	0.999729207571776
0.012173915059597	0.999711697073789
0.012534637427242	0.999693047681624
0.012977483014325	0.999674398289458
0.013332782150497	0.999655748897293
0.013554204944038	0.999645814079329
0.01377562773758	0.999635879261365
0.013955988921402	0.999625367878224
0.014136350105224	0.999614856495083
0.014357772898766	0.999604952183213
0.014579195692307	0.999595047871343
0.014756845260393	0.999583962973634
0.01493449482848	0.999572878075924
0.01510943278083	0.999562366692783
0.01528437073318	0.999551855309641
0.015508505142457	0.999540771428801
0.015732639551735	0.999529687547962
0.015910289119821	0.999518028118814
0.016087938687907	0.999506368689666
0.016309361481448	0.999494710277389
0.01653078427499	0.999483051865111
0.016708433843076	0.999471393452833
0.016886083411162	0.999459735040555
0.017063732979248	0.999448075611407
0.017241382547335	0.99943641618226
0.017465516956612	0.999424147648101
0.01768965136589	0.999411879113942
0.017867300933976	0.999399037065215
0.018044950502062	0.999386195016488
0.018266373295603	0.999373962072772
0.018487796089145	0.999361729129056
0.018665445657231	0.999348312548891
0.018843095225317	0.999334895968726
0.019064518018858	0.999322053919999
0.0192859408124	0.999309211871271
0.019463590380486	0.999295795291106
0.019641239948572	0.999282378710941
0.019818889516658	0.999268962130776
0.019996539084745	0.999255545550611
0.020220673494022	0.999242128970445
0.0204448079033	0.99922871239028
0.020622457471386	0.999214722295547
0.020800107039472	0.999200732200814
0.021021529833013	0.999186705498767
0.021242952626555	0.999172678796721
0.021420602194641	0.999158688701988
0.021598251762727	0.999144698607254
0.021822386172005	0.99913009839064
0.022046520581282	0.999115498174025
0.022221458533632	0.999100933547854
0.022396396485982	0.999086368921682
0.022576757669805	0.999071768705068
0.022757118853627	0.999057168488453
0.022978541647168	0.999042030347714
0.02319996444071	0.999026892206974
0.023377614008796	0.99901229199036
0.023555263576882	0.998997691773745
0.023776686370423	0.998982517025693
0.023998109163965	0.99896734227764
0.024175758732051	0.998951594015019
0.024353408300137	0.998935845752399
0.02453376948396	0.998920672021216
0.024714130667782	0.998905498290033
0.024935553461323	0.998889785617856
0.025156976254865	0.998874072945678
0.025334625822951	0.998858324683057
0.025512275391037	0.998842576420436
0.025733698184578	0.998826219052804
0.02595512097812	0.998809861685172
0.026132770546206	0.998794113422552
0.026310420114292	0.998778365159931
0.026531842907833	0.998762042365872
0.026753265701375	0.998745719571813
0.026933626885197	0.998729362204181
0.02711398806902	0.998713004836549
0.02728892602137	0.99869668204249
0.02746386397372	0.998680359248432
0.027687998382997	0.998663427349362
0.027912132792275	0.998646495450292
0.028089782360361	0.998630173673103
0.028267431928447	0.998613851895914
0.028488854721988	0.998596955587287
0.02871027751553	0.99858005927866
0.028887927083616	0.99856312737959
0.029065576651702	0.99854619548052
0.029286999445244	0.998528689050012
0.029508422238785	0.998511182619504
0.029686071806871	0.998494250720433
0.029863721374957	0.998477318821363
0.030041370943043	0.998459848998168
0.03021902051113	0.998442379174973
0.030443154920407	0.998425447275903
0.030667289329685	0.998408515376833
0.030844938897771	0.998391044536768
0.031022588465857	0.998373573696703
0.031244011259398	0.998356032692622
0.03146543405294	0.99833849168854
0.031643083621026	0.998320985258032
0.031820733189112	0.998303478827524
0.031998382757198	0.998285434472891
0.032176032325285	0.998267390118257
0.032397455118826	0.998249884704619
0.032618877912367	0.998232379290981
0.03279923909619	0.998214262738592
0.032979600280012	0.998196146186203
0.033201023073553	0.998178676363007
0.033422445867095	0.998161206539812
0.033600095435181	0.998143126594736
0.033777745003267	0.99812504664966
0.033999167796808	0.99810693111414
0.03422059059035	0.998088815578621
0.034398240158436	0.998070735633545
0.034575889726522	0.998052655688468
0.034756250910345	0.998034575743392
0.034936612094167	0.998016495798316
0.035158034887708	0.997998415853239
0.03537945768125	0.997980335908163
0.035557107249336	0.997961681431649
0.035734756817422	0.997943026955134
0.035956179610963	0.997924947010058
0.036177602404505	0.997906867064982
0.036355251972591	0.997888787119905
0.036532901540677	0.997870707174829
0.036754324334219	0.997852018124742
0.03697574712776	0.997833329074654
0.037156108311582	0.997815249129578
0.037336469495405	0.997797169184501
0.037514119063491	0.997778514707987
0.037691768631577	0.997759860231473
0.037913191425118	0.997741171181385
0.03813461421866	0.997722482131297
0.038312263786746	0.997704402186221
0.038489913354832	0.997686322241145
0.038711336148374	0.997667667764631
0.038932758941915	0.997649013288116
0.039110408510001	0.997630323221159
0.039288058078087	0.997611633154201
0.039465707646173	0.997593589816438
0.03964335721426	0.997575546478675
0.039867491623537	0.997556856411717
0.040091626032815	0.99753816634476
0.040266563985165	0.997519512885115
0.040441501937515	0.997500859425471
0.040665636346792	0.997482169358513
0.04088977075607	0.997463479291556
0.041067420324156	0.99744539934648
0.041245069892242	0.997427319401403
0.04146920430152	0.997408664924889
0.041693338710797	0.997390010448375
0.041868276663147	0.99737135698873
0.042043214615497	0.997352703529086
0.042220864183584	0.997334013462128
0.04239851375167	0.997315323395171
0.042619936545211	0.997297243450095
0.042841359338752	0.997279163505018
0.043021720522575	0.997260510045374
0.043202081706397	0.997241856585729
0.043423504499939	0.997223202109215
0.04364492729348	0.997204547632701
0.043822576861566	0.997186432097181
0.044000226429652	0.997168316561662
0.044221649223194	0.997149663102017
0.044443072016735	0.997131009642373
0.044620721584821	0.997112929697297
0.044798371152907	0.99709484975222
0.044976020720994	0.997076159685263
0.04515367028908	0.997057469618305
0.045377804698357	0.997039389673229
0.045601939107635	0.997021309728153
0.045779588675721	0.997003229783076
0.045957238243807	0.996985149838
0.046178661037349	0.996967069892924
0.04640008383089	0.996948989947848
0.046577733398976	0.996930335471333
0.046755382967062	0.996911680994819
0.046933032535149	0.996893601049742
0.047110682103235	0.996875521104666
0.047334816512512	0.996857405569147
0.04755895092179	0.996839290033627
0.047736600489876	0.996821210088551
0.047914250057962	0.996803130143475
0.048135672851503	0.99678566032028
0.048357095645045	0.996768190497085
0.048534745213131	0.996750110552008
0.048712394781217	0.996732030606932
0.048933817574759	0.996713915071413
0.0491552403683	0.996695799535893
0.049332889936386	0.996678293105385
0.049510539504472	0.996660786674877
0.049688189072559	0.996642706729801
0.049865838640645	0.996624626784724
0.050089973049922	0.996607121371086
0.0503141074592	0.996589615957448
0.050491757027286	0.99657210952694
0.050669406595372	0.996554603096432
0.050890829388914	0.996537133273236
0.051112252182455	0.996519663450041
0.051289901750541	0.996502157019533
0.051467551318627	0.996484650589025
0.051645200886713	0.996467145175387
0.0518228504548	0.996449639761749
0.052046984864077	0.996432706845809
0.052271119273355	0.996415773929869
0.052448768841441	0.996398304106674
0.052626418409527	0.996380834283479
0.052847841203068	0.996363902384408
0.05306926399661	0.996346970485338
0.053246913564696	0.996330074176711
0.053424563132782	0.996313177868084
0.053645985926324	0.996295672454446
0.053867408719865	0.996278167040808
0.054045058287951	0.996261808656306
0.054222707856037	0.996245450271804
0.054400357424124	0.996228553963177
0.05457800699221	0.99621165765455
0.054802141401487	0.99619472575548
0.055026275810765	0.99617779385641
0.055201213763115	0.996161472079221
0.055376151715465	0.996145150302032
0.055600286124742	0.996128218402962
0.05582442053402	0.996111286503892
0.056002070102106	0.996094963709833
0.056179719670192	0.996078640915775
0.056401142463734	0.996062319138586
0.056622565257275	0.996045997361397
0.056800214825361	0.996029674567338
0.056977864393447	0.996013351773279
0.057155513961534	0.995997567920215
0.05733316352962	0.995981784067151
0.057557297938897	0.995965462289962
0.057781432348175	0.995949140512773
0.057959081916261	0.995933392250153
0.058136731484347	0.995917643987532
0.058358154277889	0.995901895724911
0.05857957707143	0.995886147462291
0.058757226639516	0.99587039919967
0.058934876207602	0.995854650937049
0.059112525775689	0.995838902674428
0.059290175343775	0.995823154411808
0.059511598137316	0.995807980680625
0.059733020930857	0.995792806949442
0.059910670498944	0.995777022079509
0.06008832006703	0.995761237209575
0.060312454476307	0.995746099068835
0.060536588885585	0.995730960928096
0.060714238453671	0.995715787196913
0.060891888021757	0.99570061346573
0.061113310815299	0.995685438717678
0.06133473360884	0.995670263969625
0.061512383176926	0.995655699343454
0.061690032745012	0.995641134717282
0.061867682313099	0.9956259609861
0.062045331881185	0.995610787254917
0.062269466290462	0.995596187038302
0.06249360069974	0.995581586821688
0.062671250267826	0.995567022195517
0.062848899835912	0.995552457569345
0.063070322629454	0.995537857352731
0.063291745422995	0.995523257136116
0.063469394991081	0.995509267041383
0.063647044559167	0.995495276946649
0.063868467352709	0.995480712320478
0.06408989014625	0.995466147694306
0.064267539714336	0.99545212099226
0.064445189282422	0.995438094290214
0.064625550466245	0.995424104195481
0.064805911650067	0.995410114100747
0.065027334443609	0.995396124006014
0.06524875723715	0.995382133911281
0.065426406805236	0.995368717331115
0.065604056373322	0.99535530075095
0.065825479166864	0.995341309639347
0.066046901960405	0.995327318527744
0.066224551528491	0.995313901947579
0.066402201096577	0.995300485367413
0.066579850664664	0.995287069804118
0.06675750023275	0.995273654240823
0.066981634642027	0.995260201053345
0.067205769051305	0.995246747865867
0.067380707003655	0.995233941407582
0.067555644956005	0.995221134949298
0.067779779365282	0.995207718369133
0.06800391377456	0.995194301788968
0.068181563342646	0.995181495330684
0.068359212910732	0.9951686888724
0.068580635704274	0.99515581021636
0.068802058497815	0.99514293156032
0.068979708065901	0.995130125102036
0.069157357633987	0.995117318643752
0.069335007202074	0.995105050109593
0.06951265677016	0.995092781575434
0.069734079563701	0.995079939526707
0.069955502357243	0.99506709747798
0.070133151925329	0.995054864534264
0.070310801493415	0.995042631590548
0.070534935902692	0.995030363056389
0.07075907031197	0.99501809452223
0.070936719880056	0.995006436109952
0.071114369448142	0.994994777697674
0.071335792241684	0.994982544753958
0.071557215035225	0.994970311810243
0.071734864603311	0.994958653397965
0.071912514171397	0.994946994985687
0.072090163739484	0.994935299966096
0.07226781330757	0.994923604946506
0.072491947716847	0.994911946534228
0.072716082126125	0.99490028812195
0.072893731694211	0.994888629709672
0.073071381262297	0.994876971297394
0.073292804055839	0.994865886399685
0.07351422684938	0.994854801501975
0.073691876417466	0.994843106482384
0.073869525985552	0.994831411462794
0.074047175553639	0.994820326565084
0.074224825121725	0.994809241667375
0.074446247915266	0.994798157786535
0.074667670708807	0.994787073905695
0.074845320276894	0.994776562522553
0.07502296984498	0.994766051139412
0.075247104254257	0.994755002849015
0.075471238663535	0.994743954558619
0.075648888231621	0.99473347978279
0.075826537799707	0.994723005006962
0.076047960593249	0.99471249362382
0.07626938338679	0.994701982240679
0.076447032954876	0.994691471874407
0.076624682522962	0.994680961508136
0.076802332091049	0.994670450124994
0.076979981659135	0.994659938741853
0.077204116068412	0.994650003923889
0.07742825047769	0.994640069105925
0.077605900045776	0.994629558739654
0.077783549613862	0.994619048373382
0.078004972407404	0.994609144061513
0.078226395200945	0.994599239749643
0.078581694337117	0.994580590357478
0.078803117130659	0.994570686045608
0.0790245399242	0.994560781733738
0.079202189492286	0.994550877421868
0.079379839060372	0.994540973109999
0.079735138196545	0.994522242368249
0.0801834070151	0.994503592976084
0.0805332829198	0.994484943583919
0.080981551738355	0.994466294191753
0.081336850874527	0.994448722681578
0.0816921500107	0.994430134301601
0.082134995597783	0.994412623803613
0.082490294733955	0.994395052293438
0.08293856355251	0.994377623145035
0.08328843945721	0.994361271878622
0.083736708275765	0.994343842730219
0.084092007411938	0.994327491463805
0.08444730654811	0.994311140197392
0.084890152135193	0.994294788930979
0.085245451271365	0.994278437664566
0.08569372008992	0.99426214741034
0.086049019226092	0.994246935038106
0.086404318362265	0.994231804015454
0.086847163949348	0.994216672992803
0.08720246308552	0.994201460620568
0.087645308672603	0.994186329597917
0.088006031040247	0.994171117225682
0.08844887662733	0.994157125097209
0.088804175763502	0.99414321431832
0.089159474899675	0.994129140840263
0.089602320486758	0.99411514871179
0.08995761962293	0.994101156583317
0.090405888441485	0.99408708310526
0.090761187577657	0.994074311220549
0.09120403316474	0.994061457986254
0.091559332300913	0.994047465857781
0.091914631437085	0.994034612623486
0.09236290025564	0.994022918620765
0.092718199391812	0.99401006538647
0.093161044978895	0.993997232489571
0.093510920883595	0.99398553848685
0.09387164325124	0.993973905496318
0.094314488838323	0.993962272505785
0.094669787974495	0.993950578503064
0.09511805679305	0.993938884500343
0.09546793269775	0.99392725150981
0.095916201516305	0.993915557507089
0.096271500652478	0.993905002398546
0.09662679978865	0.993894528639588
0.097069645375733	0.993884054880629
0.097424944511905	0.99387358112167
0.097867790098988	0.993863026013127
0.09822308923516	0.993852552254169
0.098671358053715	0.993841997145626
0.099026657189888	0.993832743630429
0.09938195632606	0.993823408765649
0.099824801913143	0.993812853657106
0.100180101049315	0.993803518792325
0.100622946636398	0.993794183927544
0.100983669004042	0.993784849062764
0.101338968140215	0.993776673429557
0.101781813727298	0.993767338564776
0.10213711286347	0.99375916293157
0.102579958450553	0.993749828066789
0.102940680818197	0.993741652433583
0.10338352640528	0.993733537812564
0.103738825541452	0.993725280829773
0.104094124677625	0.993717166208755
0.104536970264708	0.993708990575548
0.10489226940088	0.993700814942342
0.105340538219435	0.993693778203313
0.105695837355607	0.993685744931879
0.10613868294269	0.993678647180662
0.106493982078863	0.993670471547456
0.106849281215035	0.993663434808427
0.107292126802118	0.993656540431171
0.10764742593829	0.993649503692142
0.108090271525373	0.993642466953113
0.108445570661545	0.993635369201897
0.10880629302919	0.993629634056214
0.109249138616273	0.99362267866677
0.109604437752445	0.993615580915553
0.110047283339528	0.993609845769871
0.1104025824757	0.993603968262417
0.110845428062783	0.9935968705112
0.111206150430427	0.993591196377706
0.1115614495666	0.993585318870251
0.112004295153683	0.993579583724569
0.112359594289855	0.99357362486753
0.112802439876938	0.993567747360076
0.113163162244582	0.993563232458156
0.113606007831665	0.993557273601117
0.113961306967838	0.993552677349613
0.11431660610401	0.993546799842158
0.114759451691093	0.993542203590654
0.115114750827265	0.9935363260832
0.11556301964582	0.993531729831695
0.115918318781993	0.993526991218419
0.116273617918165	0.993522333954727
0.116716463505248	0.99351759534145
0.11707176264142	0.993512999089946
0.117514608228503	0.99350826047667
0.117869907364675	0.993503745574749
0.11831817618323	0.993498945949285
0.118673475319403	0.993494349697781
0.119028774455575	0.993490770316078
0.119471620042658	0.993486113052386
0.11982691917883	0.993482818394228
0.120275187997385	0.993478018768764
0.120625063902085	0.993474581748833
0.120980363038258	0.993471002367131
0.121428631856813	0.993466406115627
0.121783930992985	0.993462887746113
0.122226776580068	0.99345930836441
0.12258207571624	0.993455932356668
0.123024921303323	0.993452495336738
0.123385643670968	0.993448834605451
0.123735519575668	0.993445397585521
0.124183788394223	0.993441736854235
0.124539087530395	0.993438360846493
0.124981933117478	0.993436062720741
0.12533723225365	0.993432401989454
0.125785501072205	0.993429025981712
0.126140800208378	0.99342672785596
0.12649609934455	0.99342329083603
0.126938944931633	0.993420789336317
0.127294244067805	0.993417413328575
0.127737089654888	0.993415054190635
0.12809238879106	0.993412613703111
0.128453111158705	0.993409176683181
0.128895956745788	0.993406878557428
0.12925125588196	0.993404661781261
0.129694101469043	0.993402160281548
0.130049400605215	0.993399862155796
0.13049766942377	0.993397564030044
0.130852968559943	0.993395347253876
0.131208267696115	0.993392845754163
0.131651113283198	0.993390547628411
0.13200641241937	0.993388249502659
0.132449258006453	0.993385951376907
0.132809980374097	0.993383510889383
0.13325282596118	0.993381212763631
0.13360270186588	0.993379992519868
0.133958001002053	0.993377694394116
0.134406269820608	0.993375335256176
0.13476156895678	0.993374115012414
0.135204414543863	0.993371816886662
0.135559713680035	0.9933705966429
0.135915012816208	0.993368379866732
0.136363281634763	0.99336715962297
0.136718580770935	0.993364942846802
0.137161426358018	0.993363519229079
0.13751672549419	0.993362298985317
0.137959571081273	0.993360082209149
0.138314870217445	0.993358861965387
0.13867559258509	0.993357641721624
0.139118438172173	0.993356624851823
0.139473737308345	0.993354265713882
0.139916582895428	0.99335304547012
0.1402718820316	0.993351825226358
0.140720150850155	0.993350808356556
0.141075449986328	0.993349588112794
0.1414307491225	0.993348367869032
0.141873594709583	0.99334735099923
0.142228893845755	0.993346130755468
0.142671739432838	0.993345113885666
0.143032461800483	0.993343690267944
0.143387760936655	0.993342470024181
0.143830606523738	0.993342470024181
0.14418590565991	0.993341249780419
0.144628751246993	0.993340029536657
0.144984050383165	0.993339012666855
0.14543231920172	0.993337792423093
0.145787618337893	0.993337792423093
0.146137494242593	0.993336572179331
0.146585763061148	0.993335351935569
0.14694106219732	0.993335351935569
0.147383907784403	0.993334131691806
0.147731490436937	0.993334131691806
0.14817433602402	0.993332911448044
0.148529635160193	0.993331691204282
0.148884934296365	0.993331691204282
0.14933320311492	0.99333047096052
0.149688502251092	0.99333047096052
0.150131347838175	0.993329454090718
0.15084194611052	0.993329454090718
0.151290214929075	0.993328233846956
0.151645514065247	0.993328233846956
0.15208835965233	0.993327013603194
0.152886504375585	0.993327013603194
0.15324722674323	0.993325996733392
0.154045371466485	0.993325996733392
0.154400670602657	0.993324573115669
0.155201480456808	0.993324573115669
0.156002290310958	0.993324573115669
0.15635758944713	0.993323556245868
0.15733331401121	0.993323556245868
0.158309038575289	0.993323556245868
0.158757307393844	0.993322336002105
0.160250404309315	0.993322336002105
0.161732906748418	0.993322336002105
0.163215354276527	0.993322336002105
0.16471535172257	0.993322336002105
0.166224229414195	0.993322336002105
0.166579528550368	0.993323556245868
0.167957029344338	0.993323556245868
0.169334530138307	0.993323556245868
0.16977737572539	0.993324573115669
0.17128611872099	0.993324573115669
0.171734387539545	0.993325996733392
0.172887831398972	0.993325996733392
0.173243130535145	0.993327013603194
0.174489389127484	0.993327013603194
0.174844688263657	0.993328233846956
0.175998132123084	0.993328233846956
0.176446400941639	0.993329454090718
0.177244390715424	0.993329454090718
0.177599689851596	0.99333047096052
0.178397834574851	0.99333047096052
0.178758556942496	0.993331691204282
0.17955654671628	0.993331691204282
0.179999392303363	0.993332911448044
0.180354691439536	0.993332911448044
0.180709990575708	0.993334131691806
0.181513558530435	0.993334131691806
0.181956404117518	0.993335351935569
0.182754548840773	0.993335351935569
0.183115271208418	0.993336572179331
0.18347057034459	0.993336572179331
0.183913415931673	0.993337792423093
0.184268715067845	0.993337792423093
0.184711560654928	0.993339012666855
0.185422158927273	0.993339012666855
0.185865004514356	0.993340029536657
0.186220303650528	0.993340029536657
0.186668572469083	0.993341249780419
0.187023871605255	0.993341249780419
0.187466717192338	0.993342470024181
0.187822016328511	0.993342470024181
0.188177315464683	0.993343690267944
0.188975460187938	0.993343690267944
0.189423729006493	0.993345113885666
0.189779028142666	0.993345113885666
0.190134327278838	0.993346130755468
0.190577172865921	0.993346130755468
0.190932472002093	0.99334735099923
0.191380740820648	0.99334735099923
0.19173603995682	0.993348367869032
0.192178885543903	0.993348367869032
0.192534184680076	0.993349588112794
0.192889483816248	0.993349588112794
0.193332329403331	0.993350808356556
0.193693051770975	0.993350808356556
0.194135897358058	0.993351825226358
0.194491196494231	0.993351825226358
0.194934042081313	0.99335304547012
0.195289341217486	0.99335304547012
0.195644640353658	0.993354265713882
0.196087485940741	0.993354265713882
0.196442785076913	0.993355485957645
0.196891053895468	0.993355485957645
0.197246353031641	0.993356706201407
0.197601652167813	0.993356706201407
0.198044497754896	0.993357723071209
0.198399796891068	0.993357723071209
0.198848065709623	0.993358943314971
0.199197941614323	0.993358943314971
0.199646210432878	0.993360163558733
0.200001509569051	0.993360163558733
0.200356808705223	0.993361383802495
0.200799654292306	0.993361383802495
0.201154953428478	0.993362400672297
0.201603222247033	0.993362400672297
0.201953098151733	0.993363620916059
0.202756666106461	0.993363620916059
0.203111965242633	0.993365044533782
0.203554810829716	0.993365044533782
0.203910109965888	0.993366264777544
0.204358378784443	0.993366264777544
0.204713677920616	0.993367281647346
0.205068977056788	0.993367281647346
0.205511822643871	0.993368501891108
0.205867121780043	0.993368501891108
0.206309967367126	0.99336951876091
0.206670689734771	0.99336951876091
0.207113535321853	0.993370739004672
0.207468834458026	0.993370739004672
0.207824133594198	0.993371959248434
0.208266979181281	0.993371959248434
0.208622278317453	0.993372976118236
0.209070547136008	0.993372976118236
0.209425846272181	0.993374196361998
0.209868691859263	0.993374196361998
0.210223990995436	0.99337541660576
0.210579290131608	0.99337541660576
0.211022135718691	0.993376636849522
0.211377434854863	0.993376636849522
0.211825703673418	0.993377857093285
0.212181002809591	0.993377857093285
0.212536301945763	0.993379077337047
0.212979147532846	0.993379077337047
0.213334446669018	0.993380297580809
0.213777292256101	0.993380297580809
0.214132591392273	0.993381517824571
0.214580860210828	0.993381517824571
0.214936159347001	0.993382738068333
0.215291458483173	0.993382738068333
0.215734304070256	0.993383958312096
0.216089603206428	0.993383958312096
0.216532448793511	0.993385178555858
0.216893171161156	0.993385178555858
0.217248470297328	0.99338639879962
0.217691315884411	0.99338639879962
0.218046615020583	0.993387619043382
0.218489460607666	0.993387619043382
0.218844759743838	0.993388635913184
0.219293028562393	0.993388635913184
0.219648327698566	0.993389856156946
0.220003626834738	0.993389856156946
0.220446472421821	0.993391076400708
0.220801771557993	0.99339229664447
0.221250040376548	0.99339229664447
0.221605339512721	0.993393516888233
0.222048185099803	0.993393516888233
0.222403484235976	0.993394737131995
0.222758783372148	0.993394737131995
0.223201628959231	0.993395957375757
0.223556928095403	0.993395957375757
0.224005196913958	0.993396974245559
0.224360496050131	0.993396974245559
0.224715795186303	0.993398194489321
0.225158640773386	0.993398194489321
0.225513939909558	0.993399414733083
0.225956785496641	0.993399414733083
0.226312084632813	0.993400431602885
0.226760353451368	0.993400431602885
0.227115652587541	0.993401651846647
0.227470951723713	0.993402872090409
0.227913797310796	0.993402872090409
0.228269096446968	0.993404295708132
0.228711942034051	0.993404295708132
0.229067241170223	0.993405515951894
0.229515509988778	0.993405515951894
0.229870809124951	0.993406532821696
0.230226108261123	0.993406532821696
0.230668953848206	0.993407753065458
0.231024252984378	0.993407753065458
0.231472521802933	0.99340897330922
0.231827820939106	0.99340897330922
0.232183120075278	0.993409990179022
0.232625965662361	0.993409990179022
0.232981264798533	0.993411210422784
0.233424110385616	0.993411210422784
0.233779409521788	0.993412430666546
0.234227678340343	0.993412430666546
0.234582977476516	0.993413650910309
0.234938276612688	0.993413650910309
0.235381122199771	0.993415074528031
0.235736421335943	0.993415074528031
0.236179266923026	0.993416091397833
0.236534566059198	0.993416091397833
0.236982834877753	0.993417311641595
0.237338134013926	0.993417311641595
0.237693433150098	0.993418531885357
0.238136278737181	0.993418531885357
0.238491577873353	0.993419752129119
0.238934423460436	0.993419752129119
0.239289722596608	0.993420972372882
0.239645021732781	0.993420972372882
0.240093290551336	0.993421989242683
0.240448589687508	0.993421989242683
0.240891435274591	0.993423209486446
0.241689579997846	0.993423209486446
0.242050302365491	0.993424429730208
0.242405601501663	0.993424429730208
0.242848447088746	0.99342564997397
0.243203746224918	0.99342564997397
0.243646591812001	0.993426870217732
0.244450159766728	0.993426870217732
0.244805458902901	0.993428090461494
0.245160758039073	0.993428090461494
0.245603603626156	0.993429310705256
0.245958902762328	0.993429310705256
0.246401748349411	0.993430530949019
0.247117769853228	0.993430530949019
0.247560615440311	0.993431751192781
0.247915914576483	0.993431751192781
0.248358760163566	0.993432971436543
0.248719482531211	0.993432971436543
0.249162328118293	0.993433988306345
0.249867503159166	0.993433988306345
0.250315771977721	0.993435411924068
0.250671071113893	0.993435411924068
0.251113916700976	0.99343663216783
0.251824514973321	0.99343663216783
0.252272783791876	0.993437649037631
0.252628082928048	0.993437649037631
0.253070928515131	0.993438869281394
0.253426227651303	0.993438869281394
0.253869073238386	0.993440089525156
0.254579671510731	0.993440089525156
0.255027940329286	0.993441309768918
0.255383239465458	0.993441309768918
0.255826085052541	0.99344253001268
0.256624074826326	0.99344253001268
0.25698479719397	0.993443546882482
0.257340096330143	0.993443546882482
0.257782786967755	0.993444970500205
0.258138086103927	0.993444970500205
0.25858093169101	0.993446190743967
0.259291529963355	0.993446190743967
0.25973979878191	0.993447207613769
0.260095097918082	0.993447207613769
0.260537788555694	0.993448427857531
0.260893087691866	0.993448427857531
0.261341356510422	0.993449648101293
0.262046531551294	0.993449648101293
0.262494800369849	0.993450868345055
0.262850099506021	0.993450868345055
0.263292945093104	0.993452088588817
0.263648244229276	0.993452088588817
0.264090934866889	0.993453308832579
0.264801533139233	0.993453308832579
0.265249801957788	0.993454732450302
0.265605101093961	0.993454732450302
0.266047946681044	0.993455749320104
0.266403245817216	0.993455749320104
0.266758544953388	0.993456969563866
0.267201235591	0.993456969563866
0.267561957958645	0.993458189807628
0.26835994773243	0.993458189807628
0.268802638370042	0.99345920667743
0.269157937506214	0.99345920667743
0.269513236642387	0.993460426921192
0.270316804597114	0.993460426921192
0.270759495234726	0.993461647164954
0.271114794370898	0.993461647164954
0.271557639957981	0.993462867408717
0.271918362325626	0.993462867408717
0.272273661461798	0.993464291026439
0.273071806185053	0.993464291026439
0.273514651772136	0.993465307896241
0.273869950908308	0.993465307896241
0.274230673275953	0.993466528140003
0.275023239818265	0.993466528140003
0.27547150863682	0.993467748383765
0.275826807772993	0.993467748383765
0.276275076591548	0.993468968627527
0.27698025163242	0.993468968627527
0.277428520450975	0.99347018887129
0.27822651022476	0.99347018887129
0.278581809360932	0.993471205741091
0.279024499998544	0.993471205741091
0.279379799134717	0.993472425984854
0.280177943857972	0.993472425984854
0.280538666225616	0.993473646228616
0.281336810948872	0.993473646228616
0.281692110085044	0.993474866472378
0.282495678039771	0.993474866472378
0.282938368677383	0.99347608671614
0.283736513400639	0.99347608671614
0.284091812536811	0.993477306959902
0.284895380491538	0.993477306959902
0.285250679627711	0.993478527203664
0.286404123487138	0.993478527203664
0.286846969074221	0.993479747447427
0.287650537028948	0.993479747447427
0.288005836165121	0.993480967691189
0.288803980888376	0.993480967691189
0.289164703256021	0.993482187934951
0.290405538616888	0.993482187934951
0.29076083775306	0.993483204804753
0.291558827526845	0.993483204804753
0.291914126663017	0.993484628422475
0.292717694617745	0.993484628422475
0.293160385255357	0.993485848666237
0.294313829114784	0.993485848666237
0.294669128250956	0.993486865536039
0.295472696205684	0.993486865536039
0.295915386843296	0.993488085779802
0.296625985115641	0.993488085779802
0.297068830702724	0.993489102649603
0.297872398657451	0.993489102649603
0.298227697793623	0.993490322893365
0.299386564884523	0.993490322893365
0.299829255522135	0.993491543137128
0.30062740024539	0.993491543137128
0.300982699381563	0.99349256000693
0.301780844104818	0.99349256000693
0.30213614324099	0.993493780250692
0.302939711195718	0.993493780250692
0.30338240183333	0.993495203868414
0.304093000105675	0.993495203868414
0.304535690743287	0.993496220738216
0.305339258698014	0.993496220738216
0.305694557834187	0.993497440981978
0.306492547607971	0.993497440981978
0.306847846744143	0.99349866122574
0.307645836517928	0.99349866122574
0.308094105336483	0.993499881469503
0.308804703608828	0.993499881469503
0.30924754919591	0.993501101713265
0.310051117150638	0.993501101713265
0.31040641628681	0.993502321957027
0.311204561010065	0.993502321957027
0.311559860146238	0.993503542200789
0.312363428100965	0.993503542200789
0.312806118738577	0.993504762444551
0.313604263461832	0.993504762444551
0.313959562598005	0.993505982688314
0.314763130552732	0.993505982688314
0.315113006457432	0.993507202932076
0.31591657441216	0.993507202932076
0.316271873548332	0.993508219801877
0.317512708909199	0.993508219801877
0.317868008045372	0.99350944004564
0.318671576000099	0.99350944004564
0.319026875136271	0.993510456915442
0.320273133728611	0.993510456915442
0.320628432864783	0.993511677159204
0.321781876724211	0.993511677159204
0.322224722311294	0.993512897402966
0.323383589402193	0.993512897402966
0.323738888538366	0.993514117646728
0.324539698392516	0.993514117646728
0.325340508246666	0.993514117646728
0.325783353833749	0.99351533789049
0.326942220924648	0.99351533789049
0.327292096829349	0.993516354760292
0.328092906683499	0.993516354760292
0.328893716537649	0.993516354760292
0.329249015673821	0.993517575004054
0.330049825527971	0.993517575004054
0.330850635382121	0.993517575004054
0.331205934518294	0.993518591873856
0.332004009514287	0.993518591873856
0.33280208451028	0.993518591873856
0.333250353328835	0.993519812117618
0.334759096324435	0.993519812117618
0.33520736514299	0.99352103236138
0.33671610813859	0.99352103236138
0.337158953725673	0.993522252605143
0.338673119952745	0.993522252605143
0.339115965539828	0.993523472848905
0.340274832630728	0.993523472848905
0.34071752326834	0.993524693092667
0.341870967127767	0.993524693092667
0.342231689495412	0.993525709962469
0.343029764491405	0.993525709962469
0.343827839487399	0.993525709962469
0.344183138623571	0.993526930206231
0.344981128397356	0.993526930206231
0.34542939721591	0.993528150449993
0.346582841075338	0.993528150449993
0.346938140211511	0.993529167319795
0.34818439880385	0.993529167319795
0.348539697940022	0.993530387563557
0.34969314179945	0.993530387563557
0.350141410618005	0.993531404433359
0.351294854477432	0.993531404433359
0.351650153613605	0.993532624677121
0.352453721568332	0.993532624677121
0.352896567155415	0.993534048294844
0.354050011014842	0.993534048294844
0.354405310151015	0.993535268538606
0.355558754010442	0.993535268538606
0.356007022828997	0.993536488782368
0.356805097824991	0.993536488782368
0.357603172820984	0.993536488782368
0.357958471957157	0.99353750565217
0.359117339048056	0.99353750565217
0.359560184635139	0.993538725895932
0.361074350862211	0.993538725895932
0.361517196449294	0.993539946139694
0.362495663619004	0.993539946139694
0.363474130788714	0.993539946139694
0.363829429924886	0.993540963009496
0.364807897094596	0.993540963009496
0.365786364264306	0.993540963009496
0.366229054901918	0.993542183253258
0.367382436781557	0.993542183253258
0.368535818661196	0.993542183253258
0.368984087479751	0.99354340349702
0.37013746935939	0.99354340349702
0.37129085123903	0.99354340349702
0.371739120057585	0.993544623740783
0.373116620851555	0.993544623740783
0.374494121645524	0.993544623740783
0.374849420781696	0.993545843984545
0.376229656433823	0.993545843984545
0.377609892085949	0.993545843984545
0.377965191222122	0.993547064228307
0.379165042448005	0.993547064228307
0.380364893673889	0.993547064228307
0.380714769578589	0.993548284472069
0.381736963488913	0.993548284472069
0.382759157399237	0.993548284472069
0.383114456535409	0.993549504715831
0.383915266389559	0.993549504715831
0.384716076243709	0.993549504715831
0.385071375379882	0.993550521585633
0.385872177486558	0.993550521585633
0.386672979593235	0.993550521585633
0.387028278729407	0.993551741829395
0.387829088583557	0.993551741829395
0.388629898437707	0.993551741829395
0.38898519757388	0.993552758699197
0.38978600742803	0.993552758699197
0.39058681728218	0.993552758699197
0.390942116418352	0.99355418231692
0.392182951779219	0.99355418231692
0.392538250915392	0.993555402560682
0.393339060769542	0.993555402560682
0.394139870623692	0.993555402560682
0.394500592991336	0.993556419430484
0.395295940876647	0.993556419430484
0.396091288761957	0.993556419430484
0.396452011129602	0.993557639674246
0.397247537206803	0.993557639674246
0.398043063284004	0.993557639674246
0.398398362420177	0.993558656544048
0.399376829589886	0.993558656544048
0.400355296759596	0.993558656544048
0.400803565578151	0.99355987678781
0.401779290142231	0.99355987678781
0.40275501470631	0.99355987678781
0.403110313842483	0.993561097031572
0.404490549494609	0.993561097031572
0.405870785146736	0.993561097031572
0.406313475784348	0.993562317275334
0.407349160889413	0.993562317275334
0.408382009286486	0.993562317275334
0.409423776508459	0.993562317275334
0.409866622095542	0.993563537519096
0.411055642486685	0.993563537519096
0.412232080630626	0.993563537519096
0.413395026103156	0.993563537519096
0.414578558022901	0.993563537519096
0.414933857159074	0.993564757762858
0.416384548967693	0.993564757762858
0.417831267379146	0.993564757762858
0.419290478455313	0.993564757762858
0.419645777591486	0.993565978006621
0.420828898066154	0.993565978006621
0.422008778012815	0.993565978006621
0.423198846427945	0.993565978006621
0.42355956879559	0.993567198250383
0.424756677415843	0.993567198250383
0.425953786036096	0.993567198250383
0.426314508403741	0.993568215120185
0.427514351882151	0.993568215120185
0.428714195360561	0.993568215120185
0.429069494496733	0.993569435363947
0.430045219060813	0.993569435363947
0.431020943624892	0.993569435363947
0.431469212443447	0.993570655607709
0.432447671865683	0.993570655607709
0.43342613128792	0.993570655607709
0.433781430424092	0.993571672477511
0.434579505420085	0.993571672477511
0.435377580416079	0.993571672477511
0.435732879552251	0.993573096095233
0.436711338974487	0.993573096095233
0.437689798396724	0.993573096095233
0.438138067215279	0.993574112965035
0.439113799526832	0.993574112965035
0.440089531838385	0.993574112965035
0.44045025420603	0.993575333208797
0.441647370573756	0.993575333208797
0.442844486941483	0.993575333208797
0.443205209309128	0.99357655345256
0.444582710103097	0.99357655345256
0.445960210897067	0.99357655345256
0.446402901534679	0.993577570322361
0.447822651265028	0.993577570322361
0.449238512346274	0.993577570322361
0.450666599633377	0.993577570322361
0.451114868451932	0.993578790566124
0.452406551742878	0.993578790566124
0.453704623106209	0.993578790566124
0.455005067536178	0.993578790566124
0.456317054217294	0.993578790566124
0.457618915480431	0.993578790566124
0.458937105103403	0.993578790566124
0.459286981008103	0.993579807435925
0.460790496795707	0.993579807435925
0.462278102332929	0.993579807435925
0.463748646397884	0.993579807435925
0.465245222012643	0.993579807435925
0.465600521148815	0.993581027679688
0.466901961411141	0.993581027679688
0.468199837070192	0.993581027679688
0.469508920111341	0.993581027679688
0.469957188929896	0.99358245129741
0.471334689723866	0.99358245129741
0.472712190517836	0.99358245129741
0.47307291288548	0.993583671541172
0.474447678821293	0.993583671541172
0.475822444757106	0.993583671541172
0.476265135394718	0.993584891784935
0.477421252132514	0.993584891784935
0.47857736887031	0.993584891784935
0.479020214457393	0.993585908654736
0.480356715621432	0.993585908654736
0.481693216785471	0.993585908654736
0.482135907423083	0.993587128898498
0.483513408217053	0.993587128898498
0.484890909011022	0.993587128898498
0.485246208147195	0.993588349142261
0.486549464586212	0.993588349142261
0.487849151448075	0.993588349142261
0.489160061331087	0.993588349142261
0.48960290691817	0.993589569386023
0.490936418012977	0.993589569386023
0.49226046699285	0.993589569386023
0.493584466932766	0.993589569386023
0.49492414101261	0.993589569386023
0.496271746195054	0.993589569386023
0.496621622099754	0.993590789629785
0.498086176747871	0.993590789629785
0.499541306053663	0.993590789629785
0.500990182920539	0.993590789629785
0.50246413172585	0.993590789629785
0.50391826797598	0.993590789629785
0.505389568649903	0.993590789629785
0.506843561202992	0.993590789629785
0.507286251840604	0.993591806499587
0.508678034627885	0.993591806499587
0.510055089526862	0.993591806499587
0.511416350867903	0.993591806499587
0.51280170923785	0.993591806499587
0.513157008374022	0.993593230117309
0.514341950185198	0.993593230117309
0.515523646480544	0.993593230117309
0.516715546926795	0.993593230117309
0.517065422831495	0.993594450361072
0.518250364642671	0.993594450361072
0.519432060938017	0.993594450361072
0.520623961384267	0.993594450361072
0.52097926052044	0.993595467230873
0.522044071528635	0.993595467230873
0.523105966053101	0.993595467230873
0.524177030220727	0.993595467230873
0.524537752588371	0.993596687474636
0.52583918769088	0.993596687474636
0.527137058205608	0.993596687474636
0.52844613605595	0.993596687474636
0.528888826693562	0.993597907718398
0.530079227325005	0.993597907718398
0.53125703110371	0.993597907718398
0.532421326548711	0.993597907718398
0.533606232337235	0.993597907718398
0.533956108241935	0.9935989245882
0.535484100765221	0.9935989245882
0.537002259682219	0.9935989245882
0.538513895334967	0.9935989245882
0.540051688926704	0.9935989245882
0.541568811775615	0.9935989245882
0.543103842529969	0.9935989245882
0.54462081545752	0.9935989245882
0.544981537825165	0.993600144831962
0.546455091455094	0.993600144831962
0.547927661123345	0.993600144831962
0.549405111998974	0.993600144831962
0.550889554653369	0.993600144831962
0.552365754745881	0.993600144831962
0.553842584165667	0.993600144831962
0.555314380412933	0.993600144831962
0.556805081141756	0.993600144831962
0.557154957046456	0.993601161701764
0.558488471238703	0.993601161701764
0.559812523295873	0.993601161701764
0.561136526313085	0.993601161701764
0.562476203504314	0.993601161701764
0.563823811818287	0.993601161701764
0.564266502455899	0.993602585319486
0.565658289152555	0.993602585319486
0.56703534792062	0.993602585319486
0.568396613085814	0.993602585319486
0.569781975348092	0.993602585319486
0.570131851252792	0.993603805563248
0.571433977065808	0.993603805563248
0.572722323743031	0.993603805563248
0.57399589426519	0.993603805563248
0.575292009513865	0.993603805563248
0.575647308650037	0.99360502580701
0.576925986015444	0.99360502580701
0.578191132379589	0.99360502580701
0.579441768674101	0.99360502580701
0.580714543713568	0.99360502580701
0.581157234351181	0.993606246050773
0.582637301691175	0.993606246050773
0.584101706915319	0.993606246050773
0.585549316752626	0.993606246050773
0.587022552158179	0.993606246050773
0.587465242795791	0.993607466294535
0.588883614780526	0.993607466294535
0.590301039653666	0.993607466294535
0.591723162941842	0.993607466294535
0.593152016178268	0.993607466294535
0.594572935523003	0.993607466294535
0.595994460627198	0.993607466294535
0.597411141039408	0.993607466294535
0.598846018000034	0.993607466294535
0.599201317136207	0.993608686538297
0.600746161739243	0.993608686538297
0.602293843453142	0.993608686538297
0.603819652476523	0.993608686538297
0.605358448507662	0.993608686538297
0.606905970908712	0.993608686538297
0.608435247936769	0.993608686538297
0.609974411980649	0.993608686538297
0.611518064955628	0.993608686538297
0.613057988110909	0.993608686538297
0.61461062387703	0.993608686538297
0.616141344643681	0.993608686538297
0.617693715224629	0.993608686538297
0.618049014360802	0.993609906782059
0.619348379693217	0.993609906782059
0.620633995100913	0.993609906782059
0.62190486567813	0.993609906782059
0.623198233189248	0.993609906782059
0.623558955556892	0.993611127025821
0.624862211995909	0.993611127025821
0.626161898857773	0.993611127025821
0.627472808740784	0.993611127025821
0.627915499378397	0.993612347269584
0.629103135619863	0.993612347269584
0.630278204258403	0.993612347269584
0.631439795937409	0.993612347269584
0.632621950094495	0.993612347269584
0.632977249230667	0.993613567513346
0.634401594489604	0.993613567513346
0.635826460639078	0.993613567513346
0.637252959227709	0.993613567513346
0.638671200120543	0.993613567513346
0.64009628490217	0.993613567513346
0.641541086548385	0.993613567513346
0.642971601238256	0.993613567513346
0.644420694453331	0.993613567513346
0.645848612230362	0.993613567513346
0.647296524924156	0.993613567513346
0.648714645731151	0.993613567513346
0.649157336368763	0.993612347269584
0.650674439836594	0.993612347269584
0.652193584869067	0.993612347269584
0.653702949951153	0.993612347269584
0.655239432916738	0.993612347269584
0.656765979203646	0.993612347269584
0.658286148473812	0.993612347269584
0.659798511549246	0.993612347269584
0.661322388461193	0.993612347269584
0.662844875332285	0.993612347269584
0.663287565969897	0.993613567513346
0.664590822408914	0.993613567513346
0.665890509270777	0.993613567513346
0.667201419153789	0.993613567513346
0.667562141521434	0.993614787757108
0.668936907457247	0.993614787757108
0.67031167339306	0.993614787757108
0.670759942211615	0.99361600800087
0.672134708147427	0.99361600800087
0.673509474083241	0.99361600800087
0.673870196450885	0.993617024870672
0.674905886715768	0.993617024870672
0.675938740258712	0.993617024870672
0.676980512669944	0.993617024870672
0.677423203307556	0.993618245114434
0.678830275090812	0.993618245114434
0.680238696569178	0.993618245114434
0.681661188237325	0.993618245114434
0.683074294107801	0.993618245114434
0.684475145360885	0.993618245114434
0.685877281676557	0.993618245114434
0.687289949275554	0.993618245114434
0.6887208913672	0.993618245114434
0.690148157471693	0.993618245114434
0.691558980099739	0.993618245114434
0.691914279235912	0.993617024870672
0.693215024808627	0.993617024870672
0.694502005851087	0.993617024870672
0.695774226400775	0.993617024870672
0.697068967780671	0.993617024870672
0.697424266916843	0.99361600800087
0.698889603021625	0.99361600800087
0.700345508754423	0.99361600800087
0.701795158713791	0.99361600800087
0.703269893988384	0.99361600800087
0.704724806137141	0.99361600800087
0.706196891865656	0.99361600800087
0.707651660241448	0.99361600800087
0.70809435087906	0.993617024870672
0.709246529275458	0.993617024870672
0.710395551891912	0.993617024870672
0.711554496517977	0.993617024870672
0.71199734210506	0.993618245114434
0.713377577757187	0.993618245114434
0.714757813409313	0.993618245114434
0.715113112545486	0.993619465358196
0.716312963771369	0.993619465358196
0.717512814997252	0.993619465358196
0.717873537364897	0.993620685601958
0.719251038158867	0.993620685601958
0.720628538952837	0.993620685601958
0.720978414857537	0.993621905845721
0.722429106666156	0.993621905845721
0.723875825077609	0.993621905845721
0.725335036153776	0.993621905845721
0.725783304972331	0.993623126089483
0.727150259071701	0.993623126089483
0.728502748022838	0.993623126089483
0.72983972516376	0.993623126089483
0.731200369455722	0.993623126089483
0.731648638274277	0.993621905845721
0.732927315639683	0.993621905845721
0.734192462003829	0.993621905845721
0.73544309829834	0.993621905845721
0.736715873337808	0.993621905845721
0.737158718924891	0.993620685601958
0.738341844559376	0.993620685601958
0.73952172965191	0.993620685601958
0.740711803256297	0.993620685601958
0.741067102392469	0.993619465358196
0.742458889089125	0.993619465358196
0.74383594785719	0.993619465358196
0.745197213022384	0.993619465358196
0.746582575284662	0.993619465358196
0.746937874420834	0.993618245114434
0.748386744894495	0.993618245114434
0.749831646957263	0.993618245114434
0.75128902600076	0.993618245114434
0.751644325136932	0.993619465358196
0.752946454859324	0.993619465358196
0.754234805405635	0.993619465358196
0.755508379751947	0.993619465358196
0.756804498892953	0.993619465358196
0.757159798029125	0.993620685601958
0.75822460903732	0.993620685601958
0.759286503561786	0.993620685601958
0.760357567729412	0.993620685601958
0.760718290097057	0.993621905845721
0.762093063780343	0.993621905845721
0.763467837463629	0.993621905845721
0.763823136599802	0.993623126089483
0.764889768944505	0.993623126089483
0.765953479816106	0.993623126089483
0.767026376016402	0.993623126089483
0.767381675152575	0.993624346333245
0.768838177487319	0.993624346333245
0.770295212470165	0.993624346333245
0.77175391675	0.993624346333245
0.773204176900384	0.993624346333245
0.774661435453623	0.993624346333245
0.776138856013388	0.993624346333245
0.777601667063146	0.993624346333245
0.779083476081675	0.993624346333245
0.780543631590361	0.993624346333245
0.782024233434752	0.993624346333245
0.78347437078923	0.993624346333245
0.783917216376313	0.993623126089483
0.784892948687866	0.993623126089483
0.785868680999419	0.993623126089483



==> images/Part_II/tikz_figs/htucker.tikz <==
\hspace{-2em}
\tikzstyle{bag} = [align=center]
\tikzstyle{RectObject}=[{rounded corners,draw,fill=gray!40, inner sep=0pt, outer sep =0pt, minimum size=20, align=center, minimum width = 35pt}]
\begin{tikzpicture}[every node/.style={rounded corners,draw,fill=gray!40, inner sep=0pt, outer sep =0pt, minimum size=15, align=center, minimum width = 35pt}, font=\small,
  grow=down,
  level distance = 4 em,
  level 1/.style={sibling distance=9em},
  level 2/.style={sibling distance=4.5em},
  level 3/.style={level distance = 1.5em}
    ]
    \node{$A^{1}$}
        child { node {$A^{(1,1)}$}    
            child {node {$A^{(1,1,1)}$}
                child { [draw = none]}
            }
            child {node {$A^{(1,1,2)}$}
                child { [draw = none]}
                }
        }
        child { node {$A^{(1,2)}$}
            child {node {$A^{(1,2,1)}$}
                child { [draw = none]}
            }
            child {node {$A^{(1,2,2)}$}         
                child { [draw = none]}
            }
        }
        child { node {$A^{(1,3)}$} 
            child[level distance = 2.5em] { [draw = none]}
        };
\end{tikzpicture}


==> images/Part_II/tikz_figs/htucker_alt_rep.tikz <==
\hspace{-2em}
\tikzstyle{bag} = [align=center]
\tikzstyle{RectObject}=[{rounded corners,draw,fill=gray!40, inner sep=0pt, outer sep =0pt, minimum size=20, align=center, minimum width = 12pt}]
\begin{tikzpicture}[every node/.style={rounded corners,draw,fill=gray!40, inner sep=0pt, outer sep =0pt, minimum size=15, align=center, minimum width = 16pt}, font=\small,
  grow=down,
  level distance = 3 em,
  level 1/.style={sibling distance=8em},
  level 2/.style={sibling distance=4.5em},
  level 3/.style={level distance = 2em}
    ]
        \node[fill=blue!40,minimum width=35pt] at (0, 1.8) {$U^{1}$}
        child { node[fill=red!40, minimum width=35pt] {$\orthrep{A}^{(1,1)}$}    
            child[sibling distance=2em] {node {}
                child { [draw = none]}
            }
            child[sibling distance=2em] {node {}
                child { [draw = none]}
                }
        }
        child { node {}
            child[sibling distance=2em] {node {}
                child { [draw = none]}
            }
            child[sibling distance=2em] {node {}         
                child { [draw = none]}
            }
        }
        child { node {} 
            child[level distance = 2.5em] { [draw = none]}
        };
    
    \node[fill=blue!40,, minimum width=35pt] at (0, -1.8) {$U^{1}$}
        child { node[fill=blue!40, minimum width=35pt] {$U^{(1,1)}$}    
            child {node {}
                child { [draw = none]}
            }
            child {node[fill=red!40, minimum width=35pt] {$\orthrep{A}^{(1,1,2)}$}
                child { [draw = none]}
                }
        }
        child { node {}
            child[sibling distance=2em] {node {}
                child { [draw = none]}
            }
            child[sibling distance=2em] {node {}         
                child { [draw = none]}
            }
        }
        child { node {} 
            child[level distance = 2.5em] { [draw = none]}
        };
\end{tikzpicture}

==> images/Part_II/tree_traversal.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tree_traversal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{220.04350886bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.34909732)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{../images/Part_II/tree_traversal.pdf}}%
    \put(0.02745916,1.27898858){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.4451899,1.28898858){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}B\end{tabular}}}}%
    \put(0.6451899,1.28898858){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}E\end{tabular}}}}%
    \put(0.02951899,0.56590328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0.4451899,0.56590328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}E\end{tabular}}}}%
    \put(0.6451899,0.56590328){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}B\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> images/SI/fig1/figure_1.dat <==
0	1
0.002002734502879	1
0.004005469005758	1
0.005995365466952	0.999939338700713
0.007985261928145	0.999878677401426
0.009987996431024	0.999821386174321
0.011990730933903	0.999764094947217
0.013993465436782	0.999649512493008
0.015996199939661	0.999534930038799
0.017986096400855	0.999359686285303
0.019975992862049	0.999184442531807
0.022359127122571	0.998949685013096
0.024735838995372	0.998699485374372
0.027105241431955	0.998434739875119
0.029413833288785	0.998162672584184
0.031713894566042	0.997878294752772
0.034004723739465	0.997582346118143
0.036285657973258	0.997275536499695
0.038556071586975	0.996958546876456
0.040815374574515	0.996632030427701
0.043037400881203	0.996300493503273
0.045222052072381	0.995964807721177
0.047394610970363	0.995621728291031
0.049554646136584	0.995271770946992
0.051701752668965	0.994915430311203
0.053835551141495	0.994553180647366
0.055955686579496	0.99418547658888
0.058061827475463	0.993812753842477
0.060153664834421	0.993435429868063
0.062230911258064	0.993053904535676
0.06429330005867	0.992668560760062
0.066364427333731	0.992275201007996
0.068443520298356	0.991874071689923
0.070506328880074	0.991470058125027
0.072552648059466	0.991063503667989
0.074582291130582	0.99065473625184
0.076595088905236	0.990244068965316
0.078590888946061	0.989831800610745
0.080592063435075	0.989413484117781
0.082597893803206	0.98898935918995
0.084585556276968	0.988564421887349
0.086554952487178	0.988138935791071
0.088505998614262	0.987713151618245
0.090481604494085	0.987277791972513
0.09243789740556	0.986842611729271
0.094374830604094	0.986407840304363
0.096292370402152	0.985973695162885
0.098231781147079	0.985530918679144
0.100150908976744	0.985089219173752
0.102049756084654	0.984648793096506
0.103968321142329	0.984200448142878
0.105865768870317	0.983753811362774
0.107781238904658	0.983299757683461
0.109674787953552	0.982847842351614
0.111546478421691	0.982398229637358
0.113434141206391	0.981941918239049
0.115299201796556	0.981488317983402
0.11717861023346	0.981028529945904
0.119034712225282	0.980571852246294
0.120903568130332	0.980109500935668
0.122748455543787	0.979650647758485
0.124604538164545	0.979186635459457
0.126436034970055	0.978726495776563
0.12827720785226	0.978261708972399
0.130126845159866	0.977792608299923
0.131950590352725	0.977327996252807
0.133781342061661	0.976859581609682
0.135617916674947	0.976387703416795
0.137459137876973	0.975912704511791
0.139272587731967	0.975443039935045
0.141089326875285	0.974970757204625
0.142908219680461	0.974496198141896
0.144728143035298	0.974019705712769
0.146547987909646	0.973541623274824
0.148337813701785	0.973069908646032
0.150154732626471	0.97258956660239
0.151940467277757	0.972116060861317
0.153750234105798	0.971634811285141
0.155527733557999	0.971160849469772
0.157326282069749	0.970680022951968
0.159117503767067	0.970199955248379
0.160900451698024	0.969720967374758
0.162699159563763	0.969236647894618
0.164486789879772	0.968754271156618
0.166262481184181	0.968274141599196
0.168048877988279	0.967790189908243
0.169820714142772	0.967309316241647
0.171577228323031	0.966831800784444
0.173339692499888	0.966351919140787
0.175105938220262	0.965870308396469
0.176873837118887	0.965387599450032
0.178641305766206	0.964904415053677
0.180406310275183	0.964421367905061
0.18216687063927	0.96393905880286
0.183921064789231	0.963458074880038
0.185704113077471	0.962968809646961
0.187475135108834	0.96248253519307
0.189232422032134	0.961999787598375
0.191008427241811	0.961511712595529
0.192765508894067	0.961028717472267
0.194534314770809	0.960542442956232
0.196310493706407	0.960054151195668
0.198059719020457	0.959573345924956
0.199809996992817	0.959092395669762
0.201585479954297	0.958604738737782
0.203352230599729	0.958119773583086
0.205132741221026	0.957631405037179
0.206895444283027	0.95714836943679
0.208661257127488	0.956665010761196
0.210424203702491	0.956183049041519
0.212200727432456	0.955698082873779
0.213982434829094	0.955212507616986
0.215761299584946	0.954728609054076
0.217529720277302	0.95424854457295
0.219316921283291	0.953764493285512
0.221110320168178	0.95327999811933
0.222898003231849	0.952798395101779
0.224668848949142	0.952322775343879
0.226441104519889	0.951848344541447
0.228226196677515	0.951372196145128
0.230028985663245	0.950893222141781
0.231825428600076	0.950417981067232
0.233614302399558	0.94994693325211
0.235426721203438	0.949472088688864
0.237256774674909	0.948995267770578
0.239087469288452	0.948521142489454
0.240918674086284	0.948049969002049
0.242750426845886	0.947581975642143
0.244568300663342	0.947121061497317
0.246406369332486	0.946658878006715
0.248270154078068	0.94619448574627
0.250153325394802	0.945729957862258
0.252010758278932	0.945276767898677
0.253335971696226	0.944928890474441
0.254657555396535	0.944581965875297
0.25599055120132	0.944232045522066
0.2573243143831	0.943881923727354
0.258654424428226	0.943532760904947
0.259996020207078	0.94318058300109
0.261798745931304	0.942695048285457
0.263588146985307	0.942213448545773
0.265364312819426	0.941735751076161
0.267154885414059	0.941254520985068
0.2689593347866	0.940769907877481
0.270749992605288	0.940289341583643
0.272526955181113	0.939812787454695
0.27431704145532	0.939333051962307
0.276119726601064	0.938850282125405
0.27790817869527	0.938371662290628
0.279708599279786	0.937890178900596
0.281520465992669	0.937405977342854
0.283317577815864	0.936926057675954
0.28510004561613	0.936450381095334
0.286893240868622	0.935972174857451
0.288696648963007	0.935491581128731
0.290484913467748	0.935015354907874
0.292282785493013	0.934536902366648
0.294089755175977	0.934056363474192
0.295881101144511	0.933580309828598
0.297680951779032	0.933102326397443
0.299488803042616	0.932622550686209
0.301280571544481	0.932147370937605
0.303103132115003	0.931664359020802
0.304909032650991	0.931186093593195
0.306698415816467	0.930712526906253
0.308516893653514	0.930231590108701
0.310318292858839	0.929755497140835
0.31212507426422	0.92927830775099
0.313936752938307	0.928800151920152
0.315730961738784	0.928326928742646
0.317551206555104	0.927847164960052
0.319353450716684	0.927372468657267
0.321180356294171	0.92689160391051
0.32298874478615	0.926415936632638
0.324799612239789	0.925939938991982
0.32661249628788	0.925463732865854
0.328426938219492	0.924987438842853
0.330242483195645	0.924511176171632
0.332058680416209	0.924035062720468
0.333875083320174	0.923559214934115
0.335691249755114	0.923083747788654
0.337506742159487	0.922608774758458
0.339340229877974	0.922129415236243
0.34115286340452	0.92165582471278
0.342982209547652	0.921178186101749
0.344790293754935	0.920706412471822
0.346613829652025	0.920230921993329
0.348451761197019	0.919751996955648
0.350267426162645	0.919279187866998
0.352096259410605	0.918803264111131
0.353902480050325	0.918333533841568
0.355720668178988	0.917861000534688
0.357549799677765	0.917385935400419
0.359388854556542	0.916908607890861
0.361203813160277	0.916437843387934
0.363027552314378	0.915965109583328
0.364859076243846	0.915490667998012
0.366697396008653	0.915014777709658
0.368510268869675	0.914545779959659
0.370328864472645	0.914075605275307
0.372152223615578	0.913604503494882
0.373979396388659	0.913132721412814
0.375809442988183	0.912660502582198
0.377641434491967	0.912188087117979
0.379474453632203	0.911715711518345
0.381307595514388	0.911243608482734
0.383139968343957	0.910772006744013
0.384970694104129	0.910301130907381
0.386798909223491	0.909831201296027
0.388650216433977	0.909355641222847
0.39047043619044	0.908888365492111
0.392311218689621	0.90841611142065
0.394145310096478	0.907945873637089
0.395971932492442	0.907477847375102
0.397814575375352	0.90700601536811
0.399647363574624	0.90653700402998
0.401469582809862	0.906070990452612
0.403303466130037	0.905602288289622
0.405147016513573	0.905131412342452
0.406998259361821	0.904658870409535
0.408855245924243	0.904185162420184
0.410694908047526	0.903716169400418
0.412537409224133	0.903246746755762
0.414380899196981	0.902777366065809
0.416223564228081	0.902308488442707
0.418083001716446	0.901835639189537
0.419937205040215	0.901364416541474
0.421784489873995	0.900895244913948
0.423623220325188	0.900428535397802
0.425451811059973	0.89996468527332
0.427303015342744	0.899495388388974
0.429139278062996	0.899030166391685
0.430991700234294	0.898561139328124
0.432824644338745	0.898097329020371
0.434667576634764	0.897631276375778
0.436516631485297	0.897163962004468
0.438368032267134	0.896696341641389
0.440218103667187	0.89622934311594
0.442063283139158	0.89576386355347
0.443900131497493	0.895300766814017
0.445750695973348	0.89483449501026
0.447609107003794	0.894366531310967
0.449446103335965	0.893904240150872
0.451304214207861	0.893436918033115
0.453175404091484	0.892966593060394
0.455031009961037	0.892500468437126
0.456886203585665	0.892034728698343
0.458752818995166	0.891566404774056
0.460603103034271	0.891102457987816
0.462465099339483	0.890635854848672
0.46432733758786	0.89016947176311
0.466178909980936	0.889706037479923
0.468038632923158	0.889240841159213
0.469891522476201	0.888777630555805
0.471748992036563	0.888313551223278
0.473592620205794	0.88785320293878
0.475470931328031	0.887384473301613
0.477331963229281	0.886920332602768
0.479188135885536	0.886457677716848
0.48105645515993	0.885992270851553
0.48292109187031	0.885528056344083
0.484782496785996	0.885064919789923
0.486663139889721	0.884597273302044
0.48851941471368	0.884135958418834
0.490385190317549	0.883672554205453
0.492265946462799	0.883205704361523
0.494125229152625	0.882744455597107
0.495984902462978	0.882283378661214
0.497318665644759	0.881931012496025
0.498648775689884	0.881579611450086
0.499990371468736	0.881225175995872
0.501324134650516	0.880915452869869
0.502654244695642	0.880606578065175
0.503995840474494	0.88029503607347
0.505329603656274	0.879985312947467
0.5066597137014	0.879676438142773
0.508001309480252	0.879364896151068
0.509875217272301	0.878901583565906
0.511742271082953	0.878440299211505
0.513602491902405	0.877981033706934
0.515455900713153	0.877523777717767
0.517330502701766	0.877061625356791
0.519198127764191	0.876601524751703
0.521058797781586	0.876143466282295
0.52294020743451	0.875680635224505
0.524814497789931	0.87521988802591
0.526681691658482	0.874761214779846
0.528541811817417	0.874304605628852
0.530394881018313	0.873850050766693
0.532268074581319	0.87339088704976
0.534134054954521	0.872933818426496
0.536019789723148	0.872472242016248
0.537898149334669	0.872012801133121
0.539769158456097	0.87155548535011
0.541632841721068	0.871100284295483
0.543489223727269	0.87064718765075
0.545364749559334	0.870189743403958
0.547259129963347	0.869728031511417
0.549145863960407	0.869268513400389
0.551024978163775	0.868811178077026
0.552896499143061	0.868356014606118
0.554760453431929	0.867903012111092
0.556642655613113	0.867445899056796
0.558517133768543	0.866990985222636
0.560409492301668	0.866532058848429
0.56229397014385	0.866075369478259
0.564170595859732	0.865620905618833
0.566039397960035	0.865168655841562
0.567925558047847	0.864712528155931
0.569803739955195	0.864258651488446
0.571698914014648	0.863800993394398
0.573585956194034	0.863345622757737
0.575464897083839	0.862892527534502
0.577335767223196	0.86244169575015
0.579223112239147	0.861987214191105
0.581126643555624	0.861529160200523
0.583021770075809	0.861073452725823
0.584908524539275	0.860620079111708
0.586786939606	0.860169026775679
0.588657047869206	0.859720283209374
0.590542755585511	0.859268113328426
0.592443775460083	0.858812593359824
0.594336159718077	0.858359462848562
0.596219943212206	0.857908708606876
0.598095160700187	0.857460317525857
0.599985184376103	0.857008702077052
0.601889727509998	0.856553937676611
0.603785380284619	0.856101615032313
0.605672179763395	0.855651720359889
0.607550162922452	0.855204239955952
0.609464964683831	0.854748306606881
0.611370591923588	0.854294878196741
0.613267084069916	0.853843940261856
0.615154480450872	0.85339547842752
0.617055185190035	0.852944169862881
0.618968912741114	0.852490088472272
0.620873229509523	0.852038557636544
0.622768177231733	0.851589562308997
0.624653797513271	0.851143087537295
0.626573774769397	0.85068879552796
0.628484072267904	0.850237111618835
0.630384734189631	0.849788020093251
0.632275804584465	0.849341505332947
0.634178711787248	0.848892507831703
0.636093173068356	0.848441099612007
0.637997739575189	0.84799233801986
0.639892457835378	0.847546206776466
0.641798321133342	0.847097762659948
0.643715048028398	0.846647076842858
0.645621629368304	0.846199088992998
0.647518114189246	0.845753782177776
0.649425059410605	0.845306329142195
0.651342185260644	0.844856800126647
0.653248923748451	0.844410017427406
0.655145326457278	0.843965963463479
0.657071581415651	0.843515232279152
0.658987162944276	0.843067310844652
0.660892125396856	0.842622180815329
0.662786522921681	0.842179823973919
0.664709663337762	0.841731065592778
0.666621906074319	0.841285159540977
0.668523308083473	0.840842086843663
0.670452516240765	0.840392845502869
0.67237055440056	0.839946515205487
0.674277482362456	0.839503076215028
0.676211283193078	0.839053699274661
0.67813364846104	0.838607289789345
0.680044640846797	0.838163827267694
0.681981577263828	0.837714655063256
0.683906819760314	0.837268504345563
0.685820433928377	0.836825353871701
0.687722485082838	0.836385182555803
0.689649400650889	0.835939563131338
0.691564438824806	0.835496995195347
0.693503583387574	0.835049165339863
0.695430539313293	0.834604458025434
0.697345378127828	0.834162850519574
0.699283413332306	0.833716200896395
0.701209025667097	0.833272720290936
0.703122289644194	0.832832385239407
0.705057848125967	0.832387224667794
0.706980758337987	0.831945276953822
0.708891097788647	0.831506517910483
0.710822838822238	0.8310631465722
0.712741715372913	0.830623029246207
0.714681253221386	0.830178477813792
0.716607637386945	0.829737244183741
0.718520951825249	0.829299302552084
0.720454049221052	0.828857134374729
0.722373794550251	0.828418319907183
0.724312592829954	0.827975452948732
0.726237761856894	0.827535999739947
0.72818125736037	0.827092666518529
0.730110851893932	0.826652805352396
0.732058050504856	0.826209234954734
0.733991082216103	0.825769193123749
0.735910044635303	0.82533265065844
0.737845764950862	0.824892594939388
0.739797660906237	0.824449165583291
0.741734874961325	0.824009372711671
0.743657511974683	0.823573185322559
0.745595495552261	0.823133814445312
0.747548248595839	0.822691397486533
0.749485831156643	0.822252717164036
0.751408355426319	0.821817740699151
0.753344839713198	0.821379901969278
0.75529471349214	0.820939335868296
0.75722895670884	0.820502598447008
0.75917590962789	0.820063289617507
0.761135005185285	0.819621542660083
0.763077916334482	0.819183743571695
0.765004770901295	0.818749855760099
0.76694299859937	0.818313701163138
0.768892041623499	0.817875409977484
0.770824499101979	0.817441142269784
0.772767121236047	0.817004884803391
0.774719356043829	0.816566765653856
0.776654498252101	0.816132775910383
0.77859861666763	0.815697066953569
0.780551166261626	0.815259764499239
0.782486139742084	0.814826690809461
0.784428923643179	0.814392161435202
0.786378980972738	0.813956299510811
0.788311003734586	0.813524758879001
0.790274240122732	0.813086541959628
0.792218841541335	0.812652777989423
0.794169058550457	0.812218054300172
0.79612436835166	0.811782489463821
0.798060634782106	0.811351456540126
0.800024809269066	0.810914505271581
0.801969374104386	0.810482207960834
0.803940361596282	0.810044332294296
0.805891189231451	0.809611228099298
0.807844511524068	0.80917786149026
0.809799831315835	0.808744343399848
0.811756655595139	0.808310783545478
0.813714495699898	0.807877290388208
0.815672867502423	0.807443971093636
0.817631291617401	0.807010931492138
0.819589293568783	0.806578276046516
0.821546403987496	0.806146107810882
0.823522748432154	0.805709986388237
0.825476453049356	0.80527915098582
0.827448011151123	0.80484467048974
0.829396498881165	0.804415561941966
0.831361483772073	0.803983109702261
0.833341826319269	0.803547571248183
0.835298026757046	0.803117631484912
0.837268266032467	0.802684896279792
0.839213999984594	0.802257828653124
0.841172483162266	0.801828248690217
0.843142611922689	0.801396403467913
0.845123287450172	0.800962538375996
0.847077874151245	0.800534674625718
0.849041782048566	0.800105056834425
0.851013939196467	0.799673922993244
0.852993281331562	0.799241508793566
0.854945096479167	0.798815392728347
0.856902947429503	0.798388242400108
0.858865802594568	0.797960284925427
0.860832640687605	0.797531744579911
0.862802451567846	0.797102842621606
0.864774237072413	0.796673797114403
0.86674701182512	0.796244822764251
0.868719804006753	0.795816130759421
0.870691656112513	0.795387928617499
0.872661625678651	0.794960420042499
0.874628785973155	0.794533804785338
0.876620685910891	0.794102112762472
0.878579034255747	0.793677974819086
0.880559403770533	0.793249352194606
0.882532474951055	0.792822593509869
0.884497414210428	0.792397875393055
0.886479491207867	0.791969737451008
0.888476480006676	0.791538667077049
0.890435923351756	0.791115982480662
0.892407820339309	0.790690892293724
0.894390024235655	0.790263863832687
0.896380412856015	0.789835357918525
0.898376892213086	0.789405828094878
0.90035466426852	0.788980606446143
0.902335409352513	0.788555027977535
0.904317140269727	0.788129520166534
0.906297909383967	0.787704500868391
0.908296634171015	0.787275914209995
0.910289660998671	0.786848834525883
0.912275182280935	0.786423645995521
0.914251442687772	0.786000720608825
0.916216741391772	0.785580417736137
0.918206281787312	0.785155211191391
0.920179704060031	0.784733728105945
0.922170434367438	0.784308829252159
0.924140176602669	0.783888687400847
0.926120598704642	0.783466545346988
0.928107548023904	0.78304329156226
0.930096968042263	0.782619791728562
0.932084911518933	0.782196886003541
0.934067552748304	0.781775386497755
0.936041198890793	0.78135607496887
0.938029541011766	0.780933919000658
0.940026273917593	0.780510261812223
0.94199996094411	0.780091770091142
0.943996298017164	0.779668754274625
0.946006652978747	0.779243050863961
0.948000233241541	0.778821179451837
0.949993341182512	0.778399686264263
0.951998692412075	0.77797588441211
0.953986473217919	0.777556073157464
0.955986813384942	0.777133887845359
0.957987392231701	0.776711931196022
0.959976493892302	0.776292671626236
0.96197433452342	0.775871847122992
0.963964819408552	0.775452847849494
0.965960211594035	0.77503309159847
0.967940723970549	0.774616738469927
0.969958485593791	0.77419283396942
0.971979177574509	0.773768596087217
0.973971008654124	0.77335069357675
0.97597587107525	0.772930333500458
0.977976780863615	0.772511078463419
0.979974223805581	0.772092824834568
0.981992314185394	0.771670526462607
0.983984260607111	0.771253973306126
0.985986409551503	0.770835561038541
0.988004643553056	0.770414065435298
0.989999845951203	0.769997654029445
0.991995481009327	0.76958142473016
0.994010499764422	0.769168124736036
0.996004195531078	0.768759198295549
0.997975025430877	0.768354961866566
0.999980742937472	0.767943569649409
1.00131450611925	0.767633846523405
1.00264461616438	0.767324971718712
1.00398621194323	0.767013429727007
1.00600738288047	0.766591778116383
1.00802456861741	0.766171244984862
1.01003777656159	0.765751826755448
1.01204701410772	0.76533351986665
1.01405228864026	0.764916320770455
1.01605360752566	0.764500225933681
1.01805097812013	0.764085231836622
1.0200728876941	0.763665423685813
1.02209075044259	0.763246740734704
1.02410457400168	0.762829179354402
1.02611436598946	0.762412735932863
1.02814838663303	0.761991558676075
1.03017827695764	0.761571523685707
1.03220404487152	0.761152627240526
1.03422569826237	0.760734865632103
1.03624324501274	0.760318235167513
1.03825669298208	0.759902732169335
1.04026605001701	0.759488352976321
1.04227132395386	0.759075093940032
1.044272522611	0.758662951428202
1.04629739404957	0.758246214535386
1.04831809224133	0.757830617957043
1.05033462528709	0.757416157953742
1.05237457040446	0.756997170236221
1.05441025208008	0.756579342790742
1.05644167871517	0.756162671768683
1.05846885868782	0.755747153338943
1.06049180036845	0.755332783684582
1.06251051210692	0.754919559006178
1.06452500223767	0.754507475519815
1.06653527908234	0.754096529455731
1.06854135094713	0.753686717061686
1.07057028076797	0.753272513261383
1.07259490819131	0.752859466298343
1.07464218189451	0.752442081794931
1.07668505532554	0.752025877258263
1.07872353739914	0.751610848708283
1.08075763701207	0.751196992178416
1.08278736304826	0.750784303722307
1.08481272436339	0.750372779407083
1.08683372981057	0.749962415318741
1.08885038821468	0.749553207558109
1.09086270838773	0.74914515224421
1.09289712230931	0.748732892819185
1.09492710111113	0.748321808431836
1.09697896204947	0.747906572892696
1.09902629058651	0.747492534928927
1.10106909616335	0.747079690433084
1.10310738819542	0.746668035313226
1.1051411760853	0.746257565496958
1.10717046920988	0.745848276928061
1.10919527693838	0.74544016556784
1.11121560861433	0.745033227395125
1.11325732020772	0.744622257538331
1.11529445934256	0.744212482929535
1.11735276671866	0.743798728802681
1.11940640490413	0.743386191918265
1.12145538388954	0.74297486803067
1.12349971363464	0.742564752911803
1.12553940408892	0.742155842352444
1.12757446517617	0.741748132161572
1.12960490680224	0.741341618167711
1.13163073885498	0.740936296214213
1.13367723879656	0.740527111743475
1.1357190333956	0.740119140822924
1.13778128443067	0.739707358699874
1.1398387340972	0.739296811555952
1.14189139293523	0.738887495013434
1.14393927146681	0.738479404714142
1.14598238018833	0.738072536320119
1.14802072957821	0.737666885511608
1.15005433008916	0.737262447988396
1.15208319216109	0.736859219469143
1.15413201291764	0.736452294166734
1.15617600025419	0.736046598805869
1.15823973533607	0.735637257078127
1.16029854181928	0.735229166135825
1.16235243080616	0.734822321478569
1.16440141338109	0.734416718623489
1.16644550059504	0.734012353110632
1.1684847034836	0.733609220497567
1.17051903305924	0.733207316364783
1.17257266275877	0.732801867473473
1.17464542892796	0.732392913352561
1.17671312153902	0.73198523304277
1.17877575231053	0.731578821882617
1.18083333293792	0.731173675233535
1.18288587508585	0.730769788478523
1.184933390401	0.730367157020131
1.18697589050177	0.729965776283147
1.18901338698351	0.729565641711909
1.19106952727506	0.72916211160557
1.19314414785573	0.728755224943061
1.19521356575324	0.728349628818015
1.19727779328185	0.727945318436842
1.19933684273271	0.72754228903089
1.20139072636613	0.727140535851727
1.20343945642448	0.72674005417249
1.20548304511416	0.726340839289906
1.20754467099052	0.725938365419459
1.20962417046865	0.72553267109388
1.2116983304743	0.725128287088762
1.21376716396105	0.724725208462905
1.21583068384397	0.724323430300723
1.21788890302015	0.723922947706175
1.21994183434305	0.723523755809505
1.22198949065326	0.723125849761855
1.22405458005097	0.722724818845778
1.2261369390514	0.722320701115455
1.22821382614981	0.721917911875001
1.23028525492628	0.721516446040325
1.23235123894035	0.721116298552948
1.23441179171818	0.720717464378656
1.23646692674999	0.720319938505479
1.23851665750287	0.719923715947731
1.24058322048951	0.719524500104676
1.24266645250502	0.71912232851892
1.24474408480297	0.718721501971434
1.24681613161304	0.718322015243326
1.24888260713153	0.717923863139291
1.25094352552395	0.717527040490314
1.25299890092241	0.717131542151642
1.25507055626978	0.716733170597269
1.25715832839711	0.716331962968087
1.25924036327293	0.715932120571322
1.26131667580992	0.71553363803171
1.26338728088737	0.715136509999598
1.26545219334861	0.714740731150946
1.26751142799592	0.714346296187325
1.2695863929211	0.713949106045457
1.27167692513239	0.713549197432166
1.27376158668182	0.71315067279496
1.27584039317273	0.712753526606921
1.27791336016741	0.712357753366743
1.27998050319475	0.711963347602776
1.28204183774256	0.711570303868311
1.2841393329559	0.711170625011039
1.28623081228857	0.710772353056453
1.28831629207315	0.710375482304414
1.29039578860881	0.709980007081067
1.29246931815363	0.709585921742215
1.29453689691951	0.709193220670622
1.29659854108751	0.708801898278036
1.29869538510402	0.708404151837004
1.30078608825383	0.708007828202703
1.3028706675756	0.707612921532101
1.30494914006689	0.707219426011825
1.30702152267647	0.706827335856808
1.3090878323172	0.706436645312988
1.31118848673381	0.706039717157835
1.31328286267275	0.705644232135666
1.31537097792499	0.705250184236294
1.31745285022755	0.704857567481886
1.31952849727898	0.704466375926285
1.32159793673156	0.704076603650972
1.32370086776432	0.703680778052678
1.32579738663432	0.703286414619514
1.32788751188482	0.702893507182226
1.32997126201544	0.702502049601889
1.33204865546933	0.702112035772608
1.33411971064595	0.701723459618816
1.33622340680801	0.701329012156946
1.33832056125864	0.700936044592178
1.34041119330368	0.700544550596863
1.34249532219762	0.70015452387773
1.34457296714103	0.699765958173184
1.34664414728315	0.699378847256005
1.34874712113591	0.698986044658967
1.35084342806011	0.698594738380717
1.35293308813187	0.698204921941955
1.35501612136571	0.697816588898431
1.35713030449267	0.697422700693973
1.3592376589035	0.697030337034682
1.36133820554732	0.696639491223549
1.36343196532188	0.696250156603333
1.3655189590659	0.695862326548474
1.3675992075539	0.695475994470479
1.36970976222406	0.695084283211329
1.37181337141867	0.694694110336884
1.37391005686482	0.694305469009266
1.37599984023057	0.69391835242767
1.37808274311977	0.693532753828361
1.3801952123502	0.693141929620739
1.38230060207078	0.692752663204718
1.38439893484565	0.692364947569202
1.38649023317478	0.691978775740161
1.38857451949906	0.691594140782663
1.39068763505299	0.691204432012315
1.39279354090649	0.690816299302732
1.3948922604736	0.690429735472961
1.39698381709642	0.690044733379125
1.39910356652095	0.689654788255505
1.40121595615039	0.689266443580513
1.40332101031537	0.688879691965602
1.40541875327723	0.688494526063342
1.40750920921771	0.688110938567414
1.40962712545463	0.687722556679411
1.4117375594703	0.687335791245857
1.41384053644784	0.686950634717115
1.41593608149332	0.686567079584665
1.41805845470033	0.686178858102661
1.42017320190003	0.6857922755454
1.42228034921271	0.685407324161714
1.42437992267648	0.685023996244248
1.42647194824729	0.684642284130133
1.42859007605256	0.684256050828954
1.43070046382561	0.6838714701586
1.43280313854173	0.683488534214904
1.43493138409495	0.68310118409472
1.4370517251632	0.682715515130327
1.43916418975653	0.682331519177606
1.44126880579766	0.681949188138951
1.44336560112204	0.681568513963931
1.44548724727737	0.68118356765827
1.44760088350119	0.680800313909353
1.44970653866369	0.680418744428825
1.45183651702902	0.68003300772598
1.45395832607085	0.679648990548546
1.45607199572236	0.679266684372261
1.45817755580889	0.678886080721394
1.46027503605821	0.678507171172112
1.46239612719932	0.678124233058763
1.46450895272134	0.677743023537667
1.46664495828535	0.677357871142656
1.46877251292855	0.676974481516473
1.4708916486228	0.676592845714272
1.47300239722185	0.676212954847152
1.47510479047674	0.675834800078108
1.47722965815376	0.675452838099428
1.4793459879194	0.675072645599389
1.48148436377361	0.674688730154997
1.48361401984504	0.674306617220673
1.48573499016478	0.673926297444466
1.48784730863808	0.673547761532391
1.48995100905467	0.673171000247755
1.49207605822309	0.672790648449796
1.49419231044439	0.672412103489751
1.49632948646549	0.67203005071863
1.49845768754517	0.671649836614406
1.5005769497917	0.671271451432179
1.50268730917984	0.670894885485689
1.50481799180163	0.670514925288769
1.50693959604588	0.670136815463683
1.50908110106492	0.66975539280709
1.51121335329392	0.669375851247277
1.51333639106729	0.668998180594495
1.5154502525705	0.668622370723698
1.51755497584522	0.668248411575222
1.5196789207957	0.667871265561123
1.52182175445961	0.667490997631454
1.52395506916238	0.66711265019808
1.52607890548762	0.666736212636511
1.52819330385719	0.666361674393703
1.53032600464224	0.665984122708513
1.53244909991976	0.665608499172378
1.53459008241509	0.665229940691604
1.53672129333256	0.664853338725107
1.53884277551529	0.664478682229163
1.54095457163178	0.66410596023351
1.54308367750839	0.663730408978683
1.54522976302516	0.663352091825407
1.54736579341794	0.662975775290545
1.54949181398191	0.662601447847774
1.55160786981455	0.66222909804559
1.55374033513708	0.661854085652498
1.5558888812648	0.661476473282418
1.558027099663	0.661100902872775
1.56015503808919	0.660727362420718
1.56227274410317	0.660355840005629
1.56440596908343	0.659981818395561
1.56655438625816	0.65960535938146
1.56869221473422	0.659230980833567
1.5708195047597	0.658858670283961
1.57293630636703	0.658488415350998
1.57509282590203	0.658111438556986
1.57723845571197	0.657736590700254
1.57937324878199	0.657363858768955
1.58149725785335	0.656993229840884
1.58363511087575	0.656620406599501
1.58578648468229	0.656245449322592
1.58792673179405	0.65587265378455
1.59005590770218	0.655502006528004
1.5921981400502	0.655129307377397
1.59435310729137	0.654754615931108
1.59649666744465	0.654382129698965
1.59862887877166	0.65401183469517
1.60074979926181	0.653643717033003
1.60290637330201	0.653269632215209
1.60505126933826	0.652897793839676
1.60718454843087	0.652528187394875
1.60930627134998	0.652160798477791
1.61146237769262	0.651787675521734
1.6136065457965	0.651416837771858
1.6157388395309	0.65104827020101
1.61790444368529	0.650674165539557
1.62005779494053	0.650302397653803
1.62219896031119	0.649932950895154
1.62432800648064	0.649565809733644
1.6264891082876	0.649193359168323
1.62863771847202	0.648823279229728
1.63077390688312	0.648455553770495
1.6329410910153	0.648082711332507
1.63509548541278	0.64771228718148
1.63723716312914	0.647344264556022
1.63936619683286	0.646978626828198
1.64152499234468	0.646608093500986
1.6436707829177	0.646240007185208
1.64580364443503	0.645874350645641
1.64796522538081	0.645503985712174
1.65011352166227	0.645136111326081
1.65224861240026	0.644770709650919
1.65441138743541	0.644400784572533
1.65656060705194	0.644033391572943
1.65869635362899	0.643668512219876
1.66085875760365	0.643299292087123
1.66300734479514	0.642932643510192
1.66514220085116	0.642568547468394
1.66730269659728	0.642200290754353
1.66944912398339	0.641834642976299
1.67162034769012	0.641464984707876
1.67377717052386	0.641097990599465
1.67591968523176	0.64073364030729
1.67808599322922	0.640365455460038
1.68023766786702	0.639999968040129
1.68241230267737	0.639630793221367
1.68457198431962	0.639264368158407
1.68671681272507	0.638900671201905
1.68888361639675	0.638533458070482
1.6910352549956	0.638169023674111
1.69320804863307	0.637801216816177
1.69536537146745	0.63743623794353
1.69750733065532	0.637074064128222
1.69966948132771	0.636708683879305
1.70181597121454	0.636346156165977
1.70398184775623	0.63598056191141
1.70613177308761	0.635617866212116
1.70830028592886	0.635252242375055
1.71045256416774	0.634889561613269
1.7126226370262	0.634524089542017
1.71477619921303	0.634161603523896
1.71694676992817	0.633796461364512
1.7191005615154	0.6334343466569
1.72127058287277	0.633069709233901
1.72342356453363	0.632708139049073
1.72559200505562	0.632344177756241
1.72777526349182	0.631977936902101
1.72994084823509	0.631614866197351
1.7320888988863	0.63125493691617
1.73425089038752	0.630892874249213
1.73642619133817	0.630528787440065
1.73858335067753	0.630167939533151
1.74075307881916	0.629805192194915
1.74293475012164	0.629440653133538
1.74509769559976	0.629079445590045
1.7472718584041	0.628716567726891
1.74945661992592	0.628352125512627
1.75162209658829	0.627991102302646
1.75376845480817	0.627633464669875
1.75595336307394	0.627269605951931
1.75811845202488	0.62690924882391
1.76029213000571	0.626547663103723
1.76247379603946	0.626184950728638
1.7646351390989	0.625825816497362
1.7668037986841	0.625465665628543
1.7689791843607	0.625104597777912
1.77113377340343	0.624747178869566
1.77332111579528	0.624384526951554
1.77548701579464	0.624025628662401
1.77765783649727	0.623666112930192
1.77983300611219	0.623306075384769
1.78198631933345	0.622949850853595
1.78416875087138	0.622589007202407
1.78632872182146	0.622232073071531
1.78851617891352	0.621870795138688
1.790680590781	0.621513519378876
1.79287087357738	0.621152171333703
1.79503754731781	0.620794914076936
1.79722849600031	0.620433851894092
1.79939529377676	0.620076964911873
1.8015847919069	0.61971653586449
1.8037496203637	0.619360362076493
1.80593559807173	0.619000904267737
1.80809641144126	0.618645777286843
1.81027684842253	0.618287619214499
1.81243165145744	0.617933862922844
1.81460457982245	0.617577323076933
1.81679437209523	0.617218210979617
1.81895735318351	0.616863687418236
1.82113574240213	0.616506830588053
1.82332829923421	0.616147847298266
1.8254929410567	0.61579362550865
1.827670344116	0.615437506627217
1.82985929367662	0.615079692205178
1.83205858171991	0.614720382271819
1.83422825964169	0.614366100576474
1.83640694666692	0.614010538033972
1.838593467401	0.613653888347297
1.84078665622164	0.613296343217616
1.84298535828792	0.612938092180483
1.84515231076534	0.612585202982788
1.84732356371456	0.612231800953121
1.84949800301951	0.611878068075379
1.85167452797987	0.61152418376614
1.85385205221488	0.611170324734464
1.85602950448754	0.610816664855856
1.85820582954675	0.610463375043526
1.86037998889509	0.610110623130439
1.86255096155905	0.60975857375608
1.86474915081489	0.609402299425349
1.86694110646716	0.60904722399308
1.86912586849737	0.608693500913486
1.87133231808302	0.608336455722555
1.8734993654233	0.607985971309963
1.87568523502731	0.607632627856194
1.87788747171972	0.607276826396468
1.88007593454396	0.606923436616339
1.88224981713237	0.606572584792411
1.8844349899568	0.606220094841776
1.88662911402363	0.605866346303308
1.88882988176677	0.605511712862072
1.89103502093499	0.605156561738655
1.89324229831244	0.604801253098064
1.8954495232927	0.604446139496357
1.8976545512501	0.604091565356933
1.89985528676976	0.603737866475131
1.90204968666962	0.603385369560578
1.90423576283515	0.603034391810534
1.90641158486908	0.602685240516268
1.90861689658316	0.602331540109845
1.91080613942113	0.601980598875881
1.91297759270286	0.601632688121362
1.91516803830101	0.601281914470303
1.91737271103237	0.600929044794762
1.91955062717171	0.600580636887194
1.92173567314346	0.600231267092276
1.92392338915057	0.599881649373279
1.9261094359478	0.599532476985057
1.92828960828567	0.59918442037988
1.93045984732487	0.598838125294582
1.93264620525461	0.598489435136729
1.93484174971724	0.598139458266444
1.93703974146495	0.597789270037364
1.93923366726364	0.597439907630318
1.94144296226001	0.597088277228725
1.94365840695565	0.59673584850219
1.94587111024412	0.596384035914495
1.94807256581101	0.596034189912875
1.9502547025721	0.595687589100695
1.95245059783422	0.59533897863696
1.95464672762939	0.594990506886072
1.95683023258937	0.594644212509163
1.95902330618858	0.594296575033797
1.96120828232137	0.593950394679236
1.96339862376193	0.59360353780695
1.96560048644881	0.593255031268153
1.96781300825101	0.59290501384242
1.97002872517476	0.592554667651991
1.97221277947197	0.592209500647805
1.97441110787935	0.591862250625594
1.97660508884824	0.591515859917193
1.97879525655671	0.591170242905921
1.98100805329071	0.590821228793139
1.9831921746821	0.590476908550594
1.98538747532464	0.590130996848752
1.98760040656794	0.589782480209175
1.98978807967545	0.589438112009829
1.9919762239468	0.589093838917963
1.99399179649136	0.588739981338789
1.99600736903593	0.588386123759614
1.99799726549712	0.588096297551909
1.99998716195831	0.587806471344204
2.00198989646119	0.587455983837212
2.00399263096407	0.58710549633022
2.00620495615424	0.586760036958792
2.00841498961531	0.586415147653272
2.01062273317029	0.586070827199086
2.01282818863705	0.585727074388401
2.01503135784115	0.585383888012708
2.01723224260304	0.585041266870239
2.01943084474571	0.584699209760575
2.02162716609473	0.584357715486667
2.02382120847567	0.584016782854834
2.02601297370897	0.583676410674767
2.02820246362277	0.583336597758853
2.030418460973	0.582992880135091
2.03263212647012	0.582649734155105
2.03484346201416	0.582307158593537
2.03705246950259	0.581965152229072
2.039259150838	0.581623713843092
2.04149213770083	0.581278416403633
2.04372274148677	0.580933699293973
2.04595096417544	0.58058956125775
2.04817680774134	0.580246001041298
2.05040027416665	0.579903017395667
2.05262136542587	0.579560609075279
2.05484008350119	0.57921877483725
2.0570564303671	0.57887751344207
2.05927040800323	0.578536823653594
2.06148201839435	0.5781967042404
2.06369126351493	0.577857153972409
2.06589814534974	0.577518171624265
2.06810266587584	0.577179755973304
2.07030482707543	0.576841905800235
2.07250463093069	0.576504619889137
2.07470207942126	0.576167897027456
2.07689717453189	0.575831736006684
2.07911803203605	0.575491834091208
2.08133647948545	0.575152506036341
2.08355251893932	0.574813750596505
2.08576615246202	0.574475566528143
2.08800537405047	0.574133680037819
2.09024213262724	0.573792376930581
2.09247643032859	0.573451655925801
2.09470826929846	0.573111515747569
2.09693765167825	0.572771955122673
2.09916457960677	0.572432972781943
2.10138905522797	0.572094567458906
2.10361108068067	0.571756737891806
2.10583065810883	0.571419482821586
2.10804778965382	0.57108280099323
2.11026247745961	0.570746691153745
2.112474723665	0.570411152055531
2.11468453041653	0.570076182453008
2.11689189985557	0.569741781104643
2.11909683412351	0.56940794677227
2.12129933536688	0.569074678221096
2.12352690823239	0.568737816417405
2.12575199124959	0.568401532099173
2.12797458664459	0.568065823995209
2.13019469663836	0.567730690839713
2.13243970319731	0.567392001997895
2.13468216715901	0.567053899793305
2.13692209083428	0.566716382921723
2.13915947653142	0.566379450082976
2.1413943265587	0.566043099978913
2.14362664322697	0.565707331318122
2.14585642884194	0.565372142809865
2.14808368571447	0.565037533168122
2.15030841615539	0.564703501111593
2.15253062247042	0.564370045360997
2.15475030697041	0.564037164641773
2.15696747196107	0.563704857681383
2.15918211975582	0.563373123212679
2.16139425266036	0.56304195997121
2.16360387298555	0.562711366695221
2.16583790058477	0.562377318394943
2.16806935866792	0.562043851466492
2.17029824963059	0.561710964615086
2.1725245758632	0.56137865654729
2.17477513366584	0.561042930172816
2.17702306946279	0.560707793968079
2.17926838573437	0.560373246604597
2.18151108496088	0.560039286757256
2.18375116962263	0.55970591310364
2.18598864220506	0.559373124328074
2.18822350518336	0.559040919114882
2.19045576104296	0.5587092961558
2.19268541226161	0.558378254143241
2.19491246131962	0.55804779177501
2.1971369106973	0.55771790775228
2.19935876287495	0.55738860078027
2.20157802033289	0.557059869566893
2.20379468554886	0.556731712824783
2.20600876100316	0.556404129269269
2.20824657792242	0.556073225539534
2.21048174811505	0.555742906099434
2.21274054067926	0.555409291296259
2.21499662912566	0.555076271908676
2.21725001610917	0.554743846578545
2.2195007042924	0.554412013949748
2.22174869633025	0.554080772673584
2.22399399488532	0.553750121402022
2.22623660260997	0.553420058792427
2.22847652216424	0.553090583506206
2.23071375620302	0.55276169420881
2.23294830738637	0.552433389568386
2.23518017836662	0.5521056682578
2.23740937180124	0.551778528953289
2.23963589034515	0.551451970335805
2.24185973665325	0.551125991088998
2.24408091337788	0.550800589900563
2.24632522125723	0.550471989314554
2.24856680253166	0.550143977627766
2.25080565994595	0.549816553494189
2.25306750042045	0.549485959692469
2.25532655966929	0.549155964279417
2.2575828405297	0.548826565871956
2.259836345844	0.548497763093075
2.26208707844942	0.548169554569806
2.26433504118829	0.547841938933226
2.26658023689268	0.547514914817782
2.2688226684075	0.54718848086129
2.2710623385674	0.546862635708308
2.27329925020445	0.546537378004065
2.27553340616098	0.546212706399187
2.2777648092665	0.545888619549687
2.27999346235822	0.545565116112929
2.28221936827078	0.545242194752342
2.28446779443728	0.544916192016133
2.286713416416	0.544590781929359
2.28898143877987	0.54426231431831
2.29124659956993	0.543934449942095
2.29350890180824	0.543607187390673
2.29576834852716	0.543280525258726
2.29802494274875	0.542954462144977
2.30027868749767	0.542628996652194
2.30252958580113	0.542304127386516
2.30477764068119	0.541979852959473
2.30702285515993	0.541656171986638
2.30926523225686	0.541333083086957
2.31150477499406	0.541010584884092
2.3137414863936	0.540688676005075
2.31597536947242	0.540367355082332
2.31820642724746	0.540046620750308
2.32045942226245	0.539722915249415
2.32270953499843	0.539399806663794
2.32498146480772	0.539073750311083
2.32725045500331	0.538748301205614
2.32951650880497	0.53842345791106
2.33177962942736	0.538099218997163
2.33403982008768	0.537775583036361
2.33629708400059	0.537452548605808
2.33855142438329	0.537130114286705
2.34080284444273	0.536808278665644
2.34305134739356	0.536487040331911
2.34529693644784	0.536166397880188
2.34753961481253	0.535846349909198
2.34977938569714	0.535526895021708
2.35201625230603	0.535208031825206
2.35425021784873	0.5348897589292
2.3565055375686	0.534568622643949
2.35878211961203	0.534244640892846
2.36105568312889	0.533921271035639
2.36332623153665	0.533598511609043
2.36559376824767	0.53327636115449
2.36785829667174	0.532954818216784
2.3701198202212	0.532633881346118
2.37237834230327	0.532313549096059
2.37463386632774	0.531993820026237
2.37688639569412	0.531674692699654
2.37913593381476	0.531356165683354
2.38138248408404	0.531038237549102
2.38362604990917	0.530720906873379
2.3858666346871	0.530404172237384
2.38810424181992	0.530088032225013
2.3903864226309	0.529765773179994
2.39266550480335	0.529444131380546
2.39494149195247	0.529123105333727
2.39721438769089	0.52880269354929
2.39948419562865	0.52848289454373
2.40175091937838	0.528163706836912
2.40401456254758	0.527845128954091
2.40627512874373	0.527527159423894
2.40853262156919	0.527209796781688
2.41078704462888	0.526893039564187
2.41303840152516	0.526576886315521
2.41528669585524	0.526261335583188
2.41753193121891	0.525946385919404
2.41977411121082	0.525632035879758
2.42205989040164	0.525311748990871
2.42434249305783	0.524992083964553
2.42662192299999	0.524673039279553
2.42889818404617	0.524354613417993
2.43117128001181	0.524036804869404
2.43344121470983	0.523719612126017
2.43570799195055	0.523403033685453
2.43797161554944	0.523087068050727
2.44023208930912	0.522771713727549
2.4424894170348	0.522456969228368
2.44474360253423	0.522142833069005
2.44699464960491	0.521829303770672
2.4492425620469	0.521516379859974
2.45148734366025	0.521204059864863
2.45377474867864	0.520885982147935
2.45605890165418	0.52056853018938
2.45833980661544	0.520251702444357
2.46061746758844	0.519935497369372
2.46289188859404	0.519619913427674
2.4651630736557	0.519304949087226
2.46743102679171	0.518990602820039
2.46969575201525	0.518676873103514
2.47195725334206	0.518363758420443
2.47421553478275	0.518051257256992
2.47647060034534	0.517739368105389
2.47872245403788	0.517428089462583
2.48097109986071	0.51711741982889
2.48326145297104	0.516801157827995
2.48554847692041	0.516485526325815
2.4878321759505	0.516170523745833
2.49011255429785	0.515856148518941
2.49238961620161	0.515542399079405
2.49466336588804	0.515229273866882
2.4969338075937	0.514916771326419
2.49920094554488	0.514604889907109
2.50146478396272	0.514293628064787
2.50372532707094	0.513982984259327
2.50598257909068	0.513672956953979
2.5082365442354	0.513363544618728
2.51053135999795	0.513048692164677
2.51282276746327	0.512734475855561
2.51511077109643	0.512420894084531
2.51739537534968	0.512107945250127
2.5196765846778	0.511795627756283
2.5219544035356	0.511483940011653
2.52422883636504	0.511172880430952
2.52649988761578	0.51086244743227
2.52876756172723	0.510552639440435
2.53103186313621	0.510243454885667
2.5332927962821	0.509934892201557
2.53555036559405	0.509626949827761
2.53784792787588	0.509313717412567
2.54014200488102	0.50900112615765
2.54243260129536	0.508689174427176
2.54471972179707	0.508377860590032
2.54700337106177	0.508067183021168
2.54928355375994	0.507757140100253
2.55156027456206	0.507447730212348
2.55383353813091	0.507138951748582
2.55610334913183	0.5068308031048
2.55836971221989	0.506523282680892
2.56063263205017	0.506216388884835
2.56293474712267	0.505904342705393
2.56523329741249	0.505592943719331
2.56752828783146	0.505282190256441
2.56981972328885	0.504972080653255
2.57210760867081	0.504662613252373
2.57439194890459	0.504353786400437
2.57667274889432	0.504045598451503
2.57895001349278	0.503738047762998
2.5812237476041	0.503431132699764
2.58349395613241	0.503124851630011
2.58576064393049	0.502819202929365
2.58802381587681	0.50251418497682
2.59032532450076	0.502204160519856
2.59262319595345	0.50189478703345
2.59491743534441	0.501586062823802
2.59720804786022	0.501277986200484
2.59949503858473	0.500970555481157
2.60177841267885	0.500663768988199
2.60405817522643	0.500357625049379
2.60633433138837	0.500052121998534
2.60860688624853	0.499747258174219
2.61087584491646	0.499443031921727
2.61318240302464	0.499133922923978
2.61548524356975	0.498825471467078
2.61778437189239	0.498517675821507
2.62007979338456	0.498210534263809
2.62237151343822	0.497904045074574
2.62465953736833	0.49759820654248
2.62694387056686	0.497293016960921
2.62922451840012	0.49698847462936
2.63150148620873	0.496684577852649
2.63377477930764	0.49638132494171
2.63604440306316	0.496078714212853
2.6383103628159	0.495776743988456
2.64061306406825	0.495470032793021
2.64291198030644	0.495163981711822
2.64520711712787	0.494858588993096
2.6474984801556	0.49455385289182
2.649786074987	0.494249771669037
2.6520699071938	0.493946343590507
2.65434998242472	0.493643566928732
2.65662630620013	0.493341439962279
2.65893875581403	0.493034672961144
2.66124733275562	0.492728575093233
2.66355204287906	0.492423144564319
2.66585289203849	0.492118379584895
2.66814988608806	0.491814278371518
2.67044303088191	0.491510839147485
2.67273233227419	0.491208060142836
2.67501779609338	0.490905939592326
2.67729942816795	0.490604475737452
2.67957723432636	0.490303666825775
2.68185122039708	0.490003511111599
2.68412139215724	0.489704006853271
2.68642683253417	0.489400000700194
2.68872833794861	0.489096665067462
2.69102591451148	0.488793998142652
2.69331956833369	0.488491998118055
2.69560930550046	0.488190663194054
2.69789513207135	0.487889991576423
2.70017705415728	0.487589981477
2.70249369017954	0.487285558406901
2.70480630073113	0.486981815780662
2.70711489223106	0.486678751735981
2.70941947099565	0.486376364420668
2.71172004339258	0.486074651985225
2.71401661578951	0.48577361258892
2.71630919450275	0.485473244397085
2.71859778589998	0.48517354558112
2.72088239627183	0.484874514319836
2.7231630319603	0.48457614879744
2.72543969930739	0.484278447204202
2.72775028473493	0.483976458069657
2.7300567814516	0.483675151450218
2.73235919603048	0.483374525464038
2.734657535096	0.483074578236682
2.73695180524691	0.48277530790113
2.73924201308196	0.48247671259508
2.74152816517424	0.482178790464993
2.74384768135981	0.481876667668666
2.74616302127905	0.481575236479228
2.74847419186453	0.481274494968995
2.75078119999743	0.480974441219049
2.75308405250759	0.480675073315863
2.75538275632755	0.480376389353325
2.7576773182358	0.480078387433408
2.75996774516487	0.479781065662808
2.76225404389326	0.479484422156305
2.76453622127649	0.479188455034748
2.76681428414438	0.478893162425723
2.76912491763754	0.478593791461838
2.7714313168878	0.478295113088901
2.7737334890331	0.477997125364403
2.77603144116004	0.477699826352574
2.7783251803809	0.477403214123037
2.78061471385931	0.477107286754177
2.78293632544436	0.476807356828771
2.78525361130261	0.476508129722483
2.78756657888014	0.476209603440904
2.78987523559732	0.475911775999061
2.7921795888232	0.475614645416699
2.79447964597816	0.475318209723002
2.79677541445692	0.475022466953215
2.79906690165418	0.474727415150003
2.80135411488764	0.474433052362092
2.80363706157767	0.474139376646974
2.80595135511949	0.473841808973664
2.80826126285248	0.473544946015475
2.8105667924538	0.473248785758451
2.81286795162626	0.472953326196051
2.81516474802134	0.472658565329822
2.8174924591654	0.472359977976468
2.81981568800991	0.472062106874666
2.82213444254013	0.471764949953843
2.82444873071566	0.471468505152862
2.82675856054741	0.471172770416654
2.82906393996932	0.470877743699584
2.83136487691527	0.470583422961412
2.83366137934487	0.470289806172006
2.83595345516635	0.469996891305952
2.83824111231361	0.469704676347947
2.84055895485503	0.469408743202109
2.8428722600217	0.469113527191456
2.84518103613267	0.468819026229237
2.84748529137861	0.468525238237468
2.84978503400155	0.468232161144901
2.85211453099424	0.467935430012478
2.85443939656069	0.467639426906637
2.85675963922535	0.467344149688059
2.85907526753837	0.467049596222812
2.86138629007555	0.466755764387752
2.86369271536136	0.466462652065124
2.8659945518689	0.466170257147287
2.86829180812263	0.465878577533336
2.87058449262133	0.465587611129784
2.87287261383813	0.465297355852576
2.87518976351043	0.46500355238611
2.87750223212463	0.464710476837036
2.87981002846194	0.464418127050531
2.88211316132925	0.464126500881881
2.8844449522489	0.463831380970858
2.88677196163993	0.463537001403358
2.88909419861734	0.46324335996457
2.8914116723475	0.46295045444777
2.89372439197109	0.462658282654997
2.89603236660312	0.462366842396379
2.89833560530725	0.462076131491479
2.90063411717281	0.461786147767274
2.90292791131481	0.461496889058831
2.9052496993459	0.461204232028237
2.90756665249347	0.460912316439136
2.90987878015496	0.460621140058518
2.91218609175348	0.460330700661462
2.91452102768524	0.460036916438781
2.91685103024001	0.459743885548556
2.91917610914903	0.459451605698463
2.92149627416922	0.459160074605615
2.92381153508316	0.458869289993193
2.92612190154506	0.458579249595832
2.92842738331183	0.458289951156259
2.93072799003768	0.458001392425288
2.93302373140249	0.457713571162494
2.93534643627517	0.457422498553813
2.93766415952551	0.457132179453505
2.93997691119285	0.456842611555092
2.94231631617529	0.456549836853036
2.944650633031	0.456257829350609
2.94697987210743	0.455966586671909
2.9493040438034	0.455676106450472
2.95162315849204	0.455386386329269
2.9539372265465	0.455097423960708
2.95624625826288	0.454809217006634
2.95855026398865	0.454521763136977
2.96084925401991	0.454235060033129
2.9631742396734	0.453945241820583
2.96549409424406	0.453656190054118
2.96780882838748	0.453367902347047
2.97014924903875	0.45307654332739
2.97248443364337	0.4527859639955
2.97481439326773	0.452496161897291
2.97713913892687	0.452207134588113
2.97945868163582	0.451918879634101
2.98177303238396	0.451631394608801
2.98408220210929	0.45134467709722
2.98638620180118	0.451058724694475
2.98868504237196	0.450773535004444
2.99100891612265	0.450485363805487
2.993327516468	0.450197970623417
2.99567089929198	0.449907631348508
2.99800889401555	0.449618085378482
3.00034151234699	0.449329330174998
3.0026687659946	0.449041363209156
3.00499066661531	0.448754181963511
3.00730722586609	0.448467783928707
3.00961845537818	0.448182166608195
3.01192436675717	0.447897327512839
3.01422497160867	0.447613264165637
3.01654970969336	0.447326342803782
3.01886902796767	0.447040212147135
3.02121222962121	0.446751258351364
3.02354989792473	0.446463110191569
3.02588204527977	0.446175765049203
3.02820868401086	0.445889220314483
3.03052982649387	0.445603473389757
3.03284548505331	0.445318521687484
3.03515567193668	0.445034362630906
3.03746039946851	0.444750993654724
3.03978842201211	0.444464880537955
3.04211087292264	0.44417957213848
3.04445636958154	0.443891554006853
3.04679618212046	0.44360435519437
3.04913032360852	0.443317972996209
3.05145880711484	0.443032404714291
3.05378164568289	0.442747647665365
3.05609885230475	0.442463699175615
3.0584104399982	0.442180556582685
3.06071642170399	0.441898217235001
3.06304486500157	0.441613245672892
3.0653675911854	0.441329091659964
3.06771253072464	0.44104233933419
3.07005164189567	0.440756418817719
3.07238493856355	0.440471327320134
3.07471243443933	0.440187062061123
3.07703414328538	0.439903620273184
3.07935007883841	0.439620999200272
3.0816602547581	0.4393391960978
3.08396468470411	0.439058208233987
3.08629074880446	0.438774698019428
3.08863825482229	0.438488691897059
3.09097978090598	0.438203531724142
3.09331534158819	0.437919214617919
3.09564495140159	0.437635737706414
3.09796862480181	0.437353098131131
3.10028637624449	0.43707129304436
3.1025982201339	0.436790319612544
3.10490417084866	0.436510175011563
3.10723098879881	0.436227609074379
3.10957848215833	0.43594264794197
3.11191985023141	0.435658545799171
3.11425510824395	0.435375299673579
3.11658427149891	0.435092906604922
3.11890735519652	0.434811363645736
3.12122437453703	0.434530667862709
3.12353534461797	0.434250816332641
3.12586647407036	0.433968636090782
3.12821757117089	0.433684153041531
3.1305623884663	0.43340054391805
3.13290094197847	0.433117805648182
3.13523324775495	0.432835935173922
3.13755932181761	0.432554929450749
3.13987918008563	0.432274785445596
3.14219283850385	0.431995500140902
3.14452595251208	0.431713977365751
3.14687833084917	0.431430242761003
3.14922428053689	0.431147396015925
3.15156381849577	0.430865433961976
3.15389696149229	0.430584353446116
3.15622372629295	0.430304151326765
3.1585441296899	0.430024824479191
3.16085818834691	0.429746369790121
3.16319100387067	0.429465767404601
3.16554238561626	0.4291830426804
3.16788719597913	0.428901218735379
3.17022545262442	0.42862029230933
3.17255717316593	0.428340260155525
3.17488237514042	0.428061119042065
3.17720107611033	0.427782865750531
3.17951329350973	0.427505497078007
3.18186810514356	0.427223128058185
3.18421619069627	0.426941675048921
3.18655756868031	0.426661134684187
3.18889225753112	0.426381503613457
3.19122027560708	0.426102778500359
3.19354164131795	0.425824956024024
3.19585637291943	0.425548032878413
3.19821257619699	0.425266256106314
3.20056190408699	0.424985409670276
3.20290437589786	0.424705490100473
3.20524001091234	0.424426493943927
3.20756882838748	0.424148417763841
3.20989084750332	0.423871258136894
3.21220608738855	0.423595011657965
3.21456168067939	0.423314056688079
3.21691025487364	0.423034045459726
3.21925183017838	0.422754974402653
3.22158642672367	0.422476839965476
3.22391406458819	0.422199638610969
3.22623476377361	0.421923366820102
3.22859482151913	0.421642515017562
3.23094770177229	0.421362623045279
3.2332934255875	0.421083687219092
3.23563201401914	0.420805703874384
3.2379634880189	0.420528669360019
3.24028786851278	0.420252580045081
3.24260517634976	0.41997743231483
3.24496073310353	0.419697846721201
3.24730898031286	0.419419232521897
3.24964993990513	0.419141585938392
3.25198363378202	0.41886490321036
3.25431008374255	0.418589180595671
3.25662931153434	0.418314414369724
3.25898580253808	0.418035335967241
3.26133483592341	0.417757243394449
3.26367643454203	0.417480132762286
3.26601062122	0.417204000202581
3.26833741865496	0.416928841863343
3.2707006138638	0.416649481325157
3.27305618535565	0.41637112416665
3.27540415690654	0.416093766373393
3.27774455229255	0.415817403951175
3.28007739523837	0.415542032923985
3.28240270934032	0.415267649334685
3.28472051819471	0.414994249247031
3.28707363058535	0.414716784655512
3.28941900579638	0.414440332205859
3.29175666852818	0.414164887798044
3.29408664340413	0.413890447352256
3.29645118023969	0.413612035887058
3.29880779790355	0.413334656813143
3.30115652212316	0.413058305886915
3.30349737854892	0.412782978885675
3.30583039283124	0.412508671608289
3.30815559044079	0.412235379873847
3.31051438053239	0.411958238073234
3.31286512492056	0.411682139797274
3.31520785025708	0.411407080702617
3.31754258319372	0.41113305646681
3.31986935020252	0.410860062790314
3.3222288602515	0.410583324716934
3.32458017706227	0.410307644828695
3.32692332826231	0.410033018662948
3.32925834145339	0.409759441779284
3.33158524410894	0.409486909758867
3.33394404470206	0.40921073797961
3.33629450929795	0.408935638318047
3.33863666660248	0.408661606193575
3.34097054519312	0.408388637049856
3.34333559231515	0.408112118345259
3.34569213651973	0.407836689594125
3.34804020759113	0.407562346077005
3.35037983523657	0.407289083098715
3.35271104898355	0.407016895987661
3.35503387835955	0.406745780097861
3.35738692861407	0.406471230607322
3.35973137327248	0.406197778799169
3.36206724306906	0.405925419864311
3.36443272273039	0.405649702572989
3.3667894071264	0.405375104412541
3.36913732812109	0.405101620413459
3.37147651757849	0.404829245631847
3.37380700710586	0.40455797515077
3.37616627829023	0.404283447074343
3.37851663173435	0.404010049121967
3.38085810035497	0.403737776213593
3.38319071694044	0.403466623298832
3.38555140102833	0.403192299617283
3.3879030171452	0.402919121411137
3.3902455992862	0.402647083469588
3.39257918139511	0.402376180607442
3.39490379721029	0.402106407669838
3.39725566413115	0.401833562461199
3.39959835167248	0.40156187220056
3.40196779674812	0.401287169966217
3.40432784987194	0.401013647547639
3.40667854750396	0.400741299440148
3.40901992587315	0.400470120170075
3.41135202110574	0.400200104293403
3.41371006502468	0.399927173330581
3.41605861644425	0.399655430142959
3.41839771272314	0.399384869128129
3.42076216356949	0.399111464581195
3.4231169515043	0.39883926630307
3.42546211519575	0.398568268532278
3.42779769313229	0.398298465541044
3.43012372369967	0.3980298516326
3.43247431269618	0.397758488851986
3.43481514994191	0.397488338741295
3.43718006062123	0.397215498225818
3.43953501624654	0.396943893762499
3.44188005789957	0.396673519307452
3.44421522648231	0.396404368855207
3.4465737828702	0.396132609316669
3.44892226570895	0.395862096734495
3.45129365413032	0.395589032874224
3.45365476983317	0.39531723869404
3.45600565641549	0.395046707841357
3.45834635734689	0.394777434000659
3.46067691591725	0.39450941089148
3.46302960483224	0.394238927479977
3.46537195611957	0.393969716975068
3.46773596138317	0.393698102941418
3.47008943524171	0.393427783736682
3.47243242375808	0.393158752737994
3.47476497278977	0.392891003364276
3.47711850945201	0.392620928514038
3.47949265589555	0.392348573571367
3.48185593542465	0.392077549766767
3.48420839692657	0.391807850134974
3.48655008900614	0.391539467754532
3.48888106011413	0.391272395744429
3.49123188964419	0.391003130740734
3.49360220254578	0.390731717577541
3.495961375134	0.39046166306097
3.49830945888938	0.390192959929864
3.5006465050614	0.389925600968899
3.50300238679736	0.38965616888107
3.50537673068998	0.389384708118977
3.50773962458998	0.389114638727582
3.51009112282796	0.388845953110741
3.51243127945207	0.388578643717471
3.51478926000244	0.388309379186261
3.51716469325425	0.388038203529579
3.51952838021144	0.38776845014783
3.52188037802898	0.387500111112582
3.52422074363073	0.38723317854326
3.52657793435909	0.386964406777264
3.52895158171093	0.386693839327619
3.53131320058798	0.386424723177316
3.53366285104662	0.386157050067658
3.53600059278374	0.385890811795889
3.53835417530346	0.385622848060642
3.54072323333783	0.38535320182225
3.54307999555804	0.385085033971841
3.5454245248705	0.384818335929211
3.54775688382214	0.384553099170775
3.55013109561132	0.384283181435324
3.55249269443535	0.384014776047399
3.55484174633313	0.383747874052045
3.55717831700976	0.383482466554968
3.55955529514016	0.38321254719312
3.561919354683	0.382944172592153
3.56427056491235	0.382677333424381
3.56660899466579	0.382412020428171
3.5689863966313	0.382142362941152
3.57135058660864	0.381874281025562
3.57370163703005	0.381607764986377
3.57603961999397	0.381342805194626
3.57841515181626	0.381073666365761
3.58077719106216	0.380806132266188
3.58312581334771	0.380540192835569
3.58546109392953	0.380275838082988
3.5878325135987	0.380007467652822
3.59019017340343	0.379740729410624
3.59253415222066	0.379475612936129
3.59491307931984	0.379206618807379
3.59727791232901	0.378939293218216
3.59962873379679	0.378673625315661
3.60196562565554	0.378409604327615
3.60433607992965	0.37814186535731
3.6066921995802	0.377875818996997
3.60903407028828	0.377611454045229
3.61140833265934	0.377343506065744
3.61376794710727	0.377077284353161
3.61611300293349	0.376812777280731
3.61848928804072	0.376544820847756
3.62085062206731	0.376278623028311
3.62319709806338	0.376014171768995
3.62557365033026	0.375746403410313
3.6279349590659	0.375480424655669
3.63028112099212	0.375216223029732
3.63265621668047	0.374948835042335
3.63501578753041	0.374683266255625
3.63735993390976	0.374419503773683
3.63973188312247	0.374152684039095
3.64208803766681	0.373887711668888
3.64442850158229	0.373624573351949
3.64679565000931	0.373358505154916
3.64914674580036	0.373094311022671
3.65148189674363	0.37283197723228
3.65384262733091	0.372566839102376
3.65618705963912	0.372303600241356
3.65855615261864	0.372037661846697
3.66090860038386	0.371773660797346
3.66324451875959	0.371511582451687
3.66560401532862	0.37124692705227
3.66798635156977	0.370979779268116
3.67035136770077	0.370714642534769
3.67269918850738	0.370451501168589
3.67506878476381	0.370185987369325
3.67742086294749	0.369922503976541
3.67979382598034	0.369656748980537
3.68214895612599	0.36939305843683
3.68448638618113	0.369131415763992
3.68684366618524	0.368867617661062
3.68922007420388	0.368601746375999
3.69157804253243	0.368338004804681
3.69391771303125	0.36807637533309
3.69627550113938	0.367812785670472
3.69865069324141	0.367547316892676
3.70100687420645	0.367284038760878
3.70334419498418	0.367022932636559
3.70569793674697	0.366760056906882
3.70806739584176	0.366495491298321
3.71041730999377	0.366233172723806
3.71278211260246	0.365969257033665
3.71516110579188	0.365703823113199
3.71751989439427	0.365440708131315
3.71985864874476	0.365179891250854
3.72224379348726	0.364913965705607
3.72460809869886	0.364650427968387
3.72695174519055	0.364389256009033
3.72930717923832	0.364126833520365
3.7316737247909	0.363863236548734
3.73401901370461	0.363602069817036
3.736374644842	0.363339813911036
3.73873995206275	0.363076543597806
3.74108343553698	0.362815764289606
3.74346639850565	0.362550654766897
3.74582679345517	0.362288118414273
3.74819480845	0.362024796766756
3.75056979480958	0.36176076233347
3.75292170779333	0.361499354456931
3.75527988425222	0.361237311590717
3.75764368908831	0.36097470457442
3.7599839508303	0.360714773332079
3.76235741508598	0.360451215355554
3.76470666058143	0.360190407058667
3.76708729811858	0.35992617473609
3.76944306238646	0.359664763456453
3.7718284259919	0.359400128565947
3.77418828436262	0.359138383391016
3.7765759697279	0.358873612448
3.7789375417461	0.358611797066377
3.78129923783114	0.358350027257566
3.78366048114413	0.358088366761091
3.78604608048168	0.357824067095709
3.78840442339861	0.357562846091021
3.79078542517668	0.357299174529583
3.79313864106761	0.357038638272337
3.79551284810671	0.356775836519115
3.79785876811287	0.356516223435853
3.80022404318717	0.356254526153017
3.80260729072387	0.35599089881771
3.80496097954258	0.355730598570663
3.80733105404174	0.355468543628807
3.80971615649573	0.355204885070456
3.81207051194259	0.354944682271742
3.81443836530648	0.354683044483487
3.81681838885144	0.354420119144326
3.81916656778807	0.354160767749864
3.82152545041627	0.353900289987635
3.82389374394526	0.353638829136932
3.82627016590601	0.353376527213269
3.82861304979234	0.35311798215104
3.83096269252248	0.352858745920033
3.83331785335105	0.352598955654552
3.83567730490991	0.352338746895528
3.83803983418385	0.35207825348201
3.84040424364036	0.351817607446685
3.84276935194849	0.351556938909388
3.84513399505735	0.351296375986109
3.84749702699198	0.351036044689913
3.8498573208034	0.35077606884197
3.85221376918485	0.350516569989326
3.85459936618588	0.35025391540783
3.85694430395348	0.349995790372526
3.85931513124972	0.349734868670014
3.86167674381046	0.349475014072551
3.86402815092402	0.349216334759452
3.86639959041512	0.348955504389267
3.86878838888996	0.348692818063039
3.87116185101453	0.348431871028369
3.87351910963046	0.348172757385759
3.87588821809265	0.347912393132954
3.87826663475129	0.347651058103895
3.880651853672	0.347389027979924
3.88304140889805	0.347126573839538
3.88540630584067	0.346866879410147
3.88777191454999	0.346607157783599
3.89016133138195	0.346344873801528
3.89254569480124	0.346083195981533
3.8949227937376	0.34582236639253
3.89729047830692	0.345562620210289
3.89964666245579	0.34530418542491
3.9020343790175	0.345042342491598
3.90440429722634	0.344782501386556
3.90675456339746	0.344524863985868
3.90912498763055	0.344265066110089
3.91146997217996	0.344008104914384
3.91382722265658	0.343749848057358
3.91619179174129	0.343490837978415
3.91855885027634	0.343231603772147
3.92092370269663	0.342972659500604
3.92328180161374	0.342714502632271
3.92562876098776	0.342457612607773
3.92799275241195	0.342198905852851
3.93036627307798	0.34193920406457
3.93271196035613	0.341682594585101
3.9350841244263	0.341423135857884
3.93747249714033	0.341161952062837
3.93984049809034	0.340903043189858
3.94223295065699	0.340641508332369
3.94461283208483	0.340381394864833
3.94697142529223	0.340123654339262
3.94934448366038	0.339864379341641
3.95171738794636	0.339605167367065
3.95407624684987	0.339347535276263
3.95644503672322	0.339088864089756
3.95880467533234	0.3388312374214
3.96116970211892	0.338573067551329
3.9635166690417	0.338316913560032
3.96590734466932	0.338056034406703
3.96830105582622	0.337794869639083
3.97066015228485	0.337537525982649
3.97303425700476	0.337278589540457
3.97540325642063	0.33702025412907
3.97776772932273	0.336762456174774
3.98015621688588	0.336502084198436
3.98251334267943	0.336245174457668
3.9848821228729	0.335987037773372
3.98726951021587	0.335726917113427
3.98962923676558	0.335469853228253
3.99198906198848	0.335212821112749
3.99399179649136	0.334983656204332
3.99599453099424	0.334754491295914
3.99799726549712	0.334572507398052
4	0.334390523500191



==> images/SI/fig1/figure_2.dat <==
0	1
0.004466023513472	1
0.008007991982612	0.999836286302917
0.012423083328287	0.999672572605834
0.016015983965224	0.999508858908751
0.019557952434364	0.999181431514584
0.024023975947836	0.998845818435564
0.027565944416976	0.998510205356543
0.03198103576265	0.998019064265294
0.035573936399588	0.997508823242718
0.039989027745261	0.997017682151468
0.044455051258733	0.996343727431809
0.047997019727874	0.995844400655706
0.052463043241346	0.99518136018252
0.056005011710486	0.994518319709332
0.059546980179626	0.99368065129259
0.064013003693098	0.993017610819404
0.067554972162237	0.992190856649134
0.072020995675709	0.991353188232392
0.076436087021384	0.990515519815649
0.079978055490524	0.98968876564538
0.084444079003996	0.9886791978467
0.088036979640933	0.98785244367643
0.092452070986607	0.98702568950616
0.095994039455747	0.986024307392335
0.099536007924887	0.98502292527851
0.104002031438359	0.984185256861768
0.107596387280091	0.983194788994414
0.112011478625765	0.98219340688059
0.11642656997144	0.981192024766764
0.120020925813171	0.980190642652939
0.124436017158845	0.979189260539114
0.127977985627986	0.978187878425289
0.132444009141458	0.977186496311463
0.136038364983189	0.976185114197638
0.139580333452329	0.975020018386729
0.143995424798004	0.974018636272904
0.147537393267143	0.973017254159079
0.152003416780615	0.972015872045253
0.156469440294087	0.970850776234345
0.160011408763227	0.96984939412052
0.164426500108901	0.968848012006695
0.168019400745839	0.967682916195786
0.172434492091513	0.966681534081961
0.17602739272845	0.965680151968135
0.179569361197591	0.964515056157227
0.183984452543265	0.963513674043402
0.188450476056737	0.962348578232494
0.191992444525876	0.961347196118668
0.196407535871551	0.960345814004843
0.200001891713283	0.959180718193935
0.204467915226755	0.95817933608011
0.208009883695894	0.957014240269201
0.212424975041569	0.956012858155376
0.216017875678506	0.954847762344467
0.219559844147647	0.953846380230642
0.224025867661119	0.952844998116817
0.228440959006792	0.951679902305908
0.231982927475932	0.950678520192083
0.236448950989404	0.949513424381174
0.239990919458544	0.948512042267349
0.243532887927684	0.947346946456441
0.247998911441156	0.946345564342616
0.251591812078093	0.94534418222879
0.256006903423768	0.944179086417882
0.259548871892908	0.943177704304057
0.263963963238581	0.942004422808294
0.26755686387552	0.941013954940941
0.272022887388992	0.939848859130032
0.275564855858131	0.938847477016207
0.279979947203806	0.937846094902382
0.283574303045537	0.936680999091474
0.287989394391212	0.935679616977648
0.291531362860352	0.934678234863823
0.295997386373824	0.933513139052915
0.300463409887296	0.932511756939089
0.304005378356436	0.931510374825264
0.307547346825575	0.930337093329502
0.31196243817125	0.929335711215676
0.315555338808187	0.928334329101851
0.320021362321659	0.927180147537415
0.323563330790799	0.926170579738735
0.327978422136473	0.925180111871383
0.331571322773411	0.924015016060474
0.335986414119085	0.923013633946649
0.340452437632557	0.922012251832823
0.343994406101697	0.920847156021915
0.347536374570836	0.91984577390809
0.352002398084308	0.918844391794264
0.355544366553449	0.917843009680439
0.360010390066921	0.916677913869531
0.363552358536061	0.915676531755706
0.368018382049533	0.914675149641881
0.371560350518672	0.913673767528054
0.375975441864346	0.912672385414229
0.380441465377818	0.911507289603321
0.383983433846959	0.910505907489496
0.38757778968869	0.909504525375671
0.391992881034364	0.908503143261846
0.395534849503505	0.90750176114802
0.400000873016977	0.906500379034195
0.403542841486116	0.905335283223286
0.408008864999588	0.904333901109461
0.412423956345262	0.903332518995636
0.416018312186995	0.902342051128282
0.420433403532668	0.901340669014457
0.423975372001808	0.900339286900632
0.427517340470949	0.899337904786807
0.431983363984421	0.898336522672982
0.435577719826152	0.897335140559157
0.439992811171826	0.896170044748248
0.443534779640967	0.895168662634423
0.448000803154438	0.894167280520597
0.45246682666791	0.893176812653245
0.45600879513705	0.89217543053942
0.460423886482724	0.891174048425594
0.463965854951864	0.890172666311769
0.467558755588802	0.889171284197943
0.472024779102274	0.888169902084118
0.475566747571413	0.887168519970293
0.479981838917088	0.886167137856468
0.483574739554025	0.885165755742642
0.4879898308997	0.884164373628818
0.492455854413172	0.883173905761464
0.495997822882312	0.882172523647639
0.500463846395784	0.881334855230897
0.504005814864923	0.880333473117072
0.507547783334063	0.879332091003246
0.511962874679738	0.878330708889421
0.515557230521469	0.877340241022068
0.520023254034941	0.876338858908243
0.524438345380616	0.875329291109563
0.527980313849755	0.87433882324221
0.532446337363228	0.873337441128385
0.535988305832367	0.872336059014559
0.539530274301507	0.871509304844289
0.543996297814979	0.870507922730464
0.54753826628412	0.869506540616639
0.552004289797591	0.868505158502814
0.555546258266731	0.867503776388989
0.560012281780203	0.866502394275164
0.564427373125877	0.865664725858421
0.568021728967609	0.864663343744596
0.572436820313283	0.863672875877243
0.575978788782423	0.862671493763418
0.579520757251563	0.861833825346675
0.583986780765035	0.86083244323285
0.587579681401973	0.859831061119025
0.591994772747646	0.858840593251672
0.595536741216787	0.858002924834929
0.600002764730259	0.857001542721104
0.604417856075933	0.856000160607279
0.608010756712871	0.854998778493454
0.612425848058544	0.854172024323184
0.616018748695482	0.853170642209359
0.619560717164622	0.852169260095533
0.623975808510297	0.851331591678791
0.627517776979436	0.850330209564966
0.631983800492908	0.849328827451141
0.63644982400638	0.848502073280871
0.63999179247552	0.847500691167046
0.644457815988992	0.84649930905322
0.647999784458132	0.84567255488295
0.652414875803806	0.844671172769125
0.656009231645538	0.843833504352383
0.659551200114678	0.842832122238558
0.663966291460352	0.841830740124733
0.667560647302084	0.841003985954462
0.671975738647759	0.840002603840637
0.67644176216123	0.839164935423895
0.67998373063037	0.83816355331007
0.684449754143842	0.837173085442717
0.687991722612982	0.836335417025975
0.692457746126454	0.83533403491215
0.695999714595593	0.834496366495408
0.699541683064734	0.833494984381582
0.704007706578205	0.832668230211312
0.707549675047347	0.831666848097487
0.71196476639302	0.830840093927217
0.716430789906491	0.829838711813392
0.719972758375632	0.82900104339665
0.724438781889103	0.827999661282824
0.727980750358244	0.827172907112554
0.732446773871715	0.826171524998729
0.735988742340854	0.825333856581987
0.739530710809996	0.824332474468162
0.743996734323466	0.823505720297892
0.748411825669142	0.82266805188115
0.752004726306079	0.821666669767325
0.756419817651752	0.820829001350583
0.759961786120894	0.819827619236757
0.764427809634364	0.819000865066487
0.767969778103506	0.818010397199134
0.772435801616977	0.817172728782392
0.776028702253915	0.81633506036565
0.779519738555257	0.815333678251825
0.783985762068728	0.814496009835083
0.788451785582201	0.813669255664812
0.79199375405134	0.812667873550987
0.796408845397016	0.811830205134245
0.800001746033952	0.811003450963975
0.804416837379626	0.81000206885015
0.808011193221359	0.809175314679881
0.812426284567033	0.808337646263138
0.815968253036172	0.807336264149313
0.819562608877905	0.806509509979043
0.823977700223579	0.805671841562301
0.828392791569252	0.804670459448475
0.831985692206191	0.803832791031733
0.83552766067533	0.803006036861464
0.839993684188803	0.802168368444722
0.843535652657942	0.801166986330896
0.848001676171415	0.800340232160626
0.851543644640555	0.799502563743884
0.856009668154025	0.798675809573614
0.860424759499701	0.797674427459789
0.86396672796884	0.796836759043047
0.867561083810571	0.795999090626305
0.871976175156247	0.795172336456035
0.875518143625386	0.79417095434221
0.879984167138859	0.793344200171939
0.883526135607998	0.792506531755197
0.887992159121469	0.791668863338455
0.891534127590611	0.790842109168185
0.896000151104081	0.790004440751443
0.900415242449757	0.78901397288409
0.904008143086693	0.788176304467348
0.907550111555833	0.787338636050606
0.911965202901508	0.786511881880336
0.915558103538445	0.785674213463594
0.91997319488412	0.784847459293324
0.92351516335326	0.784009790876582
0.92798118686673	0.783008408762757
0.931523155335872	0.782170740346015
0.935989178849343	0.781343986175745
0.940455202362816	0.780517232005474
0.943946238664157	0.779679563588732
0.947540594505889	0.77884189517199
0.952006618019362	0.77801514100172
0.955548586488501	0.777177472584978
0.959963677834174	0.776339804168236
0.963556578471113	0.775513049997967
0.967971669816787	0.774686295827697
0.972437693330259	0.773848627410955
0.976030593967196	0.773010958994212
0.980445685312871	0.772184204823942
0.983987653782011	0.7713465364072
0.98752962225115	0.770508867990458
0.991995645764623	0.769682113820188
0.995537614233762	0.768855359649919
1.00000363774724	0.768017691233176
1.00354560621637	0.767180022816434
1.00801162972985	0.766353268646164
1.01242672107552	0.765515600229422
1.01596868954466	0.764688846059152
1.0195106580138	0.76385117764241
1.02397668152727	0.763013509225668
1.02751864999641	0.762186755055398
1.03198467350988	0.761349086638656
1.03552664197902	0.760511418221914
1.0399926654925	0.759684664051644
1.04353463396164	0.758857909881374
1.04800065747511	0.758020241464631
1.05241574882078	0.75718257304789
1.05600864945772	0.75635581887762
1.05949968575906	0.755518150460877
1.06396570927253	0.754680482044135
1.06755860990947	0.754017441570949
1.07197370125515	0.753190687400679
1.07551566972429	0.752353018983937
1.07998169323776	0.751515350567195
1.08439678458343	0.750688596396925
1.08798968522037	0.749861842226655
1.09245570873384	0.749015988125059
1.09599767720298	0.748352947651872
1.09953964567212	0.747526193481602
1.1039547370178	0.746688525064859
1.10749670548694	0.74586177089459
1.11196272900041	0.745024102477848
1.11555562963735	0.744197348307578
1.11997072098302	0.743523393587919
1.12443674449649	0.742696639417649
1.12797871296563	0.741858971000907
1.1324447364791	0.741032216830637
1.13598670494824	0.740194548413894
1.13952867341738	0.739531507940708
1.14394376476306	0.738693839523966
1.1475366654	0.737856171107224
1.15195175674567	0.737029416936954
1.15554465738261	0.736366376463767
1.15995974872828	0.735528708047025
1.16350171719742	0.734701953876755
1.16796774071089	0.733864285460013
1.17156064134783	0.733201244986826
1.17597573269351	0.732363576570084
1.17951770116264	0.731536822399814
1.18398372467612	0.730862867680155
1.18752569314526	0.730036113509885
1.19194078449093	0.729198445093143
1.19553368512787	0.728371690922874
1.19994877647354	0.727697736203214
1.20354167711048	0.726870982032945
1.20800770062395	0.726033313616203
1.21154966909309	0.725370273143015
1.21596476043877	0.724532604726274
1.21950672890791	0.723705850556003
1.22397275242138	0.723042810082817
1.22751472089052	0.722205141666074
1.23198074440399	0.721542101192888
1.23552271287313	0.720704432776146
1.2399887363866	0.719877678605876
1.24353070485574	0.719203723886217
1.24794579620142	0.718376969715947
1.25154015204315	0.717539301299205
1.25600617555662	0.716876260826018
1.25949721185796	0.716038592409276
1.26396323537143	0.715375551936089
1.26750520384057	0.714548797765819
1.27197122735404	0.713711129349077
1.27551319582319	0.71304808887589
1.27997921933666	0.712210420459148
1.2835211878058	0.711547379985962
1.28798721131927	0.71070971156922
1.29152917978841	0.710046671096033
1.29594427113408	0.709209002679291
1.29953717177102	0.70838224850902
1.30395226311669	0.707719208035834
1.30749423158584	0.706881539619091
1.31196025509931	0.706218499145905
1.31550222356845	0.705380830729163
1.31996824708192	0.704717790255976
1.32356260292365	0.703891036085706
1.32797769426933	0.703217081366047
1.33151966273846	0.702390327195778
1.33598568625194	0.701727286722591
1.33952765472108	0.700889618305849
1.34394274606675	0.70021566358619
1.34753564670369	0.699388909415919
1.35195073804936	0.698725868942733
1.3555436386863	0.69788820052599
1.35995873003197	0.697225160052804
1.36350069850111	0.696551205333145
1.36796672201459	0.695724451162875
1.37155962265152	0.695061410689688
1.3759747139972	0.694223742272946
1.37951668246634	0.69356070179976
1.38398270597981	0.692733947629489
1.38752467444895	0.692059992909831
1.39193976579462	0.691396952436644
1.39553266643156	0.690559284019902
1.39994775777724	0.689896243546715
1.40354211361897	0.689058575129972
1.40795720496464	0.688395534656786
1.41149917343378	0.687732494183599
1.41596519694726	0.686894825766857
1.42043122046073	0.68623178529367
1.42397318892986	0.685394116876928
1.42751515739901	0.684731076403742
1.43198118091248	0.684068035930555
1.43552314938162	0.683230367513813
1.43998917289509	0.682567327040626
1.44353114136423	0.681904286567439
1.4479462327099	0.681066618150697
1.45154058855164	0.68040357767751
1.45600661206511	0.679740537204323
1.46042170341078	0.678913783034054
1.46396367187992	0.678239828314394
1.46750564034906	0.677576787841208
1.47197166386253	0.676739119424466
1.47551363233167	0.676076078951279
1.47997965584515	0.67540212423162
1.48352162431428	0.67457537006135
1.48798764782776	0.673912329588164
1.4915296162969	0.673249289114976
1.49594470764257	0.672575334395318
1.4995390634843	0.671748580225047
1.50395415482998	0.671085539751861
1.50749612329912	0.670411585032202
1.51196214681259	0.669748544559015
1.51550411528173	0.668910876142273
1.5199701387952	0.668247835669086
1.52351210726434	0.6675847951959
1.52797813077781	0.66691084047624
1.53239322212349	0.666084086305971
1.53598612276043	0.665421045832784
1.53952809122957	0.664747091113125
1.54394318257524	0.664084050639938
1.54753608321218	0.663257296469668
1.55195117455785	0.66258334175001
1.55554407519479	0.661920301276823
1.55995916654046	0.661257260803635
1.5635011350096	0.660594220330449
1.56796715852308	0.659756551913707
1.57243318203655	0.65909351144052
1.57597515050569	0.658430470967333
1.57951711897483	0.657756516247674
1.5839322103205	0.657082561528015
1.58752511095744	0.656427706739683
1.59194020230311	0.655590038322941
1.59553310294005	0.654926997849754
1.59994819428572	0.654263957376567
1.60354109492266	0.653590002656908
1.60795618626834	0.652926962183722
1.61242220978181	0.652263921710534
1.61596417825095	0.651600881237348
1.61950614672009	0.650763212820606
1.62397217023356	0.650100172347419
1.6275141387027	0.649437131874232
1.63198016221617	0.648763177154573
1.63552213068531	0.648100136681387
1.63998815419878	0.6474370962082
1.64440324554446	0.646763141488541
1.6479452140136	0.646100101015354
1.65241123752707	0.645437060542168
1.65595320599621	0.644774020068981
1.65949517446535	0.643936351652239
1.66396119797882	0.64326239693258
1.66750316644796	0.642607542144247
1.67196918996143	0.641933587424588
1.67551115843057	0.641270546951401
1.67992624977625	0.640607506478214
1.68439227328972	0.639933551758555
1.68798517392666	0.639270511285369
1.69240026527233	0.638607470812182
1.69594223374147	0.637933516092523
1.69948420221061	0.637270475619336
1.70395022572408	0.63660743514615
1.70754312636102	0.635944394672963
1.71195821770669	0.635270439953304
1.71550018617583	0.634607399480117
1.71996620968931	0.633944359006931
1.72438130103498	0.633281318533743
1.72797420167192	0.632618278060556
1.73238929301759	0.631944323340898
1.73598219365453	0.631281282867711
1.73952416212367	0.630618242394524
1.74393925346934	0.629955201921337
1.74748122193848	0.629281247201678
1.75194724545196	0.628618206728492
1.75641326896543	0.627955166255305
1.75995523743457	0.627281211535646
1.76437032878024	0.626618171062459
1.76796322941718	0.625955130589273
1.77242925293065	0.625292090116086
1.77592028923199	0.624618135396427
1.78038631274546	0.62395509492324
1.78392828121461	0.623455768147137
1.78752118185154	0.62279272767395
1.79193627319722	0.622129687200763
1.79640229671069	0.621455732481104
1.79994426517983	0.620792692007918
1.8044102886933	0.620129651534731
1.80795225716244	0.619455696815072
1.81149422563158	0.618792656341885
1.81596024914505	0.618129615868698
1.81950221761419	0.617466575395511
1.82396824112766	0.616967248619407
1.8275102095968	0.616293293899748
1.83192530094248	0.615630253426562
1.83639132445595	0.614967212953375
1.83993329292509	0.614304172480188
1.84439931643856	0.613630217760529
1.8479412849077	0.612967177287343
1.85240730842117	0.612476036196093
1.85594927689031	0.611802081476434
1.86036436823599	0.611139041003248
1.86395726887293	0.610465086283589
1.8683723602186	0.609802045810402
1.87196671606033	0.609139005337215
1.87638180740601	0.608639678561111
1.87992377587515	0.607976638087924
1.88438979938862	0.607313597614738
1.88798270002556	0.606639642895079
1.8914737363269	0.605976602421892
1.89593975984037	0.605313561948705
1.89948172830951	0.604814235172602
1.90394775182298	0.604151194699415
1.90836284316866	0.603477239979756
1.91195574380559	0.602814199506569
1.91637083515127	0.602314872730466
1.91996373578821	0.601651832257279
1.92350570425735	0.600988791784092
1.92792079560302	0.600314837064433
1.93151515144475	0.599651796591247
1.93593024279043	0.599152469815143
1.93952314342736	0.598489429341956
1.94393823477304	0.597815474622297
1.94748020324218	0.597152434149111
1.95194622675565	0.596650378811389
1.95548819522479	0.595987338338202
1.95995421873826	0.595324297865015
1.9634961872074	0.594824971088911
1.96796221072087	0.594161930615725
1.97150417919001	0.593498890142538
1.97591927053569	0.592824935422879
1.98038529404916	0.59233379433163
1.9839272625183	0.591659839611971
1.98839328603177	0.590996799138784
1.99193525450091	0.59049747236268
1.99547722297005	0.589834431889494
1.99994324648352	0.589160477169835
2.00348521495266	0.588497436696648
2.00795123846613	0.587998109920544
2.01149320693528	0.587335069447358
2.01595923044875	0.58667202897417
2.01950119891789	0.586172702198067
2.02396722243136	0.585498747478408
2.0275091909005	0.584835707005222
2.03192428224617	0.584336380229118
2.03551718288311	0.583673339755931
2.03993227422879	0.583174012979827
2.04347424269792	0.58251097250664
2.0479402662114	0.581837017786982
2.05148223468054	0.581345876695732
2.05594825819401	0.580671921976073
2.06041428170748	0.580008881502886
2.06390531800882	0.579509554726783
2.06837134152229	0.578846514253596
2.07196569736403	0.578172559533937
2.07550766583317	0.577681418442687
2.07992275717884	0.577007463723029
2.08351565781578	0.576516322631779
2.08793074916145	0.57584236791212
2.09147271763059	0.575179327438933
2.09593874114406	0.57468000066283
2.0994807096132	0.574016960189643
2.10394673312668	0.573506719167068
2.10748870159582	0.572843678693881
2.11195472510929	0.572344351917776
2.11549669357843	0.57168131144459
2.1199627170919	0.571018270971403
2.12350468556104	0.5705189441953
2.12791977690671	0.569855903722113
2.13238580042019	0.569356576946009
2.13592776888933	0.568693536472823
2.1403937924028	0.568194209696719
2.14393576087194	0.567531169223533
2.14835085221761	0.567020928200956
2.15194375285455	0.56635788772777
2.15548572132369	0.565694847254583
2.15990081266936	0.56519552047848
2.1634937133063	0.564532480005293
2.16795973681977	0.564033153229189
2.17150170528891	0.56335919850953
2.17596772880238	0.56286805741828
2.17945876510373	0.562194102698622
2.1839247886172	0.561702961607372
2.18751768925414	0.561029006887713
2.19193278059981	0.560529680111609
2.19547474906895	0.559866639638423
2.19994077258242	0.559367312862319
2.20440679609589	0.558704272389132
2.20794876456504	0.558204945613029
2.21236385591071	0.55753099089337
2.21595675654765	0.557039849802121
2.22037184789332	0.556365895082461
2.22396474853026	0.555866568306358
2.22837983987593	0.555367241530254
2.23192180834507	0.554704201057068
2.23551470898201	0.554204874280964
2.23992980032768	0.553541833807777
2.24439582384116	0.553042507031674
2.2479377923103	0.552379466558487
2.25147976077944	0.551880139782383
2.25594578429291	0.551206185062724
2.25948775276205	0.550706858286621
2.26390284410772	0.550215717195371
2.26749574474466	0.549541762475713
2.27196176825813	0.549050621384463
2.27545280455947	0.548376666664803
2.27991882807295	0.5478773398887
2.28438485158642	0.547378013112596
2.28792682005556	0.54671497263941
2.29239284356903	0.546215645863306
2.29593481203817	0.545541691143647
2.30040083555164	0.545050550052398
2.30394280402078	0.544551223276294
2.30748477248992	0.543888182803108
2.31189986383559	0.543388856027004
2.31549276447253	0.542714901307345
2.319958787986	0.542215574531241
2.32350075645515	0.541716247755138
2.32791584780082	0.541061392966805
2.33150874843776	0.540551151944229
2.33592383978343	0.540060010852979
2.33946580825257	0.539386056133321
2.34393183176604	0.538886729357217
2.34747380023518	0.538387402581114
2.35193982374865	0.537724362107926
2.35635491509433	0.537225035331823
2.35989688356347	0.536725708555719
2.36348978420041	0.536062668082533
2.36795580771388	0.535563341306429
2.37149777618302	0.535064014530325
2.37591286752869	0.534400974057139
2.37945483599783	0.533890733034563
2.3839208595113	0.533399591943314
2.38746282798044	0.532725637223654
2.39192885149392	0.532234496132405
2.39547081996306	0.531735169356302
2.39993684347653	0.531061214636643
2.40347881194567	0.530561887860539
2.40794483545914	0.530070746769289
2.41148680392828	0.529560505746714
2.41590189527395	0.528897465273527
2.41949479591089	0.528398138497424
2.42390988725657	0.52789881172132
2.42837591077004	0.527235771248133
2.43191787923918	0.526736444472029
2.43551077987611	0.526237117695926
2.43992587122179	0.525737790919822
2.44434096256746	0.525072021885017
2.4479338632044	0.524572695108913
2.45147583167354	0.52407336833281
2.45594185518701	0.523574041556706
2.45948382365615	0.52291100108352
2.46389891500183	0.522411674307416
2.46749327084356	0.521912347531312
2.47190836218923	0.521413020755209
2.47545033065837	0.520913693979105
2.47991635417184	0.520250653505918
2.48350925480878	0.519751326729815
2.48792434615446	0.519251999953711
2.4914663146236	0.518752673177608
2.49593233813707	0.518089632704421
2.49947430660621	0.517590305928317
2.50394033011968	0.517090979152214
2.50835542146535	0.51659165237611
2.51189738993449	0.516092325600006
2.51636341344797	0.515592998823903
2.51990538191711	0.514929958350716
2.52344735038625	0.514430631574613
2.52791337389972	0.513931304798509
2.53145534236886	0.513431978022405
2.53592136588233	0.512932651246302
2.53946333435147	0.512258696526643
2.54387842569715	0.511767555435394
2.54747132633408	0.51126822865929
2.55193734984755	0.510768901883186
2.55547931831669	0.510269575107083
2.55989440966237	0.509770248330979
2.56348731029931	0.509107207857792
2.56790240164498	0.508607881081689
2.57144437011412	0.508108554305585
2.57591039362759	0.507609227529482
2.58037641714106	0.507109900753378
2.5839183856102	0.506610573977274
2.58833347695588	0.506111247201171
2.59192637759282	0.505611920425067
2.59546834606195	0.50494887995188
2.59993436957543	0.504449553175777
2.6043494609211	0.503950226399673
2.60794236155804	0.50345089962357
2.61148433002718	0.502951572847466
2.61589942137285	0.502452246071362
2.61949232200979	0.501952919295259
2.62390741335547	0.501450863957537
2.6274493818246	0.500959722866287
2.63191540533808	0.500285768146628
2.63545737380722	0.499786441370524
2.63992339732069	0.499287114594421
2.64346536578983	0.498787787818317
2.6479313893033	0.498288461042214
2.65234648064898	0.497797319950965
2.65593938128591	0.497287078928388
2.66035447263159	0.496795937837139
2.66389644110073	0.496285696814563
2.6683624646142	0.495794555723314
2.67190443308334	0.495295228947211
2.67631952442901	0.494795902171107
2.67991242506595	0.494296575395003
2.68345439353509	0.4937972486189
2.68792041704856	0.493297921842796
2.6914623855177	0.492798595066693
2.69592840903117	0.492135554593505
2.69947037750031	0.491636227817402
2.70388546884599	0.491136901041299
2.70742743731513	0.490637574265195
2.7118934608286	0.490138247489091
2.71548636146554	0.489638920712988
2.71990145281121	0.489139593936884
2.72436747632468	0.488640267160781
2.72790944479382	0.488140940384677
2.7323754683073	0.487641613608573
2.73591743677644	0.48714228683247
2.74038346028991	0.48665114574122
2.74387449659125	0.486140904718645
2.74834052010472	0.485638849380922
2.75193342074166	0.485139522604819
2.7554753892108	0.484640195828715
2.75989048055647	0.484149054737466
2.76435650406994	0.48363881371489
2.76789847253909	0.483139486938786
2.77149282838082	0.482648345847537
2.77590791972649	0.482312732768516
2.77944988819563	0.481821591677267
2.7839159117091	0.481311350654691
2.78745788017824	0.480820209563442
2.79192390369172	0.480309968540866
2.79546587216085	0.479810641764763
2.79993189567433	0.479319500673513
2.80434698702	0.478820173897409
2.80788895548914	0.478320847121305
2.81235497900261	0.477821520345202
2.81589694747175	0.477322193569098
2.81943891594089	0.476822866792995
2.82390493945436	0.476323540016891
2.82744690792351	0.475824213240788
2.83191293143698	0.475324886464684
2.83545489990612	0.47482555968858
2.83992092341959	0.47448994660956
2.84346289188873	0.473990619833457
2.8479289154022	0.473491293057353
2.85147088387134	0.473000151966103
2.85593690738481	0.472489910943528
2.85942794368615	0.471998769852278
2.86389396719963	0.471499443076174
2.86748686783656	0.471000116300071
2.87190195918224	0.470500789523967
2.87636798269571	0.470001462747863
2.87990995116485	0.46950213597176
2.88345191963399	0.469166522892739
2.88791794314746	0.468667196116636
2.8914599116166	0.468167869340532
2.89592593513007	0.467668542564428
2.90034102647575	0.467169215788325
2.90388299494489	0.466669889012221
2.90747589558183	0.466178747920972
2.9118909869275	0.465843134841951
2.91543295539664	0.465343808065848
2.91989897891011	0.464844481289744
2.92344094737925	0.464345154513641
2.92790697089272	0.463845827737537
2.93144893936186	0.463346500961433
2.93591496287534	0.46284717418533
2.93945693134447	0.462519746791164
2.94387202269015	0.462009505768588
2.94833804620362	0.461510178992484
2.95188001467276	0.461019037901235
2.9554729153097	0.460519711125131
2.95988800665537	0.460020384349028
2.96435403016885	0.459684771270007
2.96789599863799	0.459193630178758
2.97143796710712	0.458683389156182
2.9759039906206	0.458184062380078
2.97944595908974	0.457692921288828
2.98391198260321	0.457357308209809
2.98745395107235	0.456857981433705
2.99186904241802	0.456358654657601
2.99546194305496	0.455859327881498
2.99987703440063	0.455360001105394
3.00346993503757	0.455024388026374
3.00793595855104	0.454533246935124
3.01147792702018	0.454023005912548
3.01589301836586	0.453531864821298
3.019434986835	0.453021623798723
3.02390101034847	0.452694196404556
3.02831610169414	0.452194869628453
3.03190900233108	0.451695542852349
3.03632409367676	0.451196216076245
3.0398660621459	0.450860602997225
3.04345896278283	0.450369461905976
3.04787405412851	0.449870135129872
3.05146695476545	0.449370808353769
3.05593297827892	0.449035195274748
3.05942401458026	0.448535868498644
3.06389003809373	0.448036541722541
3.06743200656287	0.447537214946437
3.07189803007634	0.447201601867417
3.07543999854548	0.446710460776167
3.07990602205896	0.446200219753591
3.0834479905281	0.445709078662342
3.08791401404157	0.445373465583322
3.09145598251071	0.444874138807218
3.09592200602418	0.444374812031114
3.10033709736985	0.444039198952094
3.10387906583899	0.443548057860845
3.10834508935246	0.443037816838269
3.11188705782161	0.44254667574702
3.11542902629074	0.442211062667999
3.11989504980422	0.441711735891895
3.12436107331769	0.441212409115792
3.12790304178683	0.440884981721626
3.13144501025597	0.440385654945522
3.13591103376944	0.439875413922946
3.13945300223858	0.43954798652878
3.14386809358425	0.439048659752676
3.14746244942599	0.438557518661426
3.15187754077166	0.438210991335934
3.1554195092408	0.437719850244684
3.15988553275427	0.437209609222109
3.16342750122341	0.436882181827942
3.16789352473688	0.436382855051839
3.17235954825036	0.435883528275735
3.1759015167195	0.435556100881569
3.18031660806517	0.435056774105465
3.18390950870211	0.434557447329362
3.18832460004778	0.434221834250341
3.19191750068472	0.433722507474237
3.19633259203039	0.433223180698134
3.19987456049953	0.432895753303968
3.20346746113647	0.432385512281392
3.20788255248215	0.431894371190143
3.21147690832388	0.431558758111122
3.21589199966955	0.431059431335018
3.21943396813869	0.430723818255998
3.22384905948437	0.430224491479894
3.2274419601213	0.429733350388645
3.23190798363478	0.429397737309625
3.23544995210392	0.428898410533521
3.23991597561739	0.428399083757417
3.24345794408653	0.428063470678397
3.2478730354322	0.427564143902293
3.25233905894567	0.427236716508127
3.25588102741481	0.426737389732023
3.26034705092829	0.42623806295592
3.26388901939743	0.425902449876899
3.2683550429109	0.425403123100796
3.27189701138004	0.425075695706629
3.27543897984918	0.424565454684053
3.27990500336265	0.424238027289887
3.28344697183179	0.423738700513783
3.28791299534526	0.42323937373768
3.2914549638144	0.422911946343513
3.29587005516008	0.422401705320938
3.29946295579701	0.422074277926771
3.30387804714269	0.421574951150667
3.30742001561183	0.421075624374564
3.3118860391253	0.420748196980398
3.31542800759444	0.420237955957822
3.31989403110791	0.419910528563656
3.32436005462138	0.419411201787552
3.32790202309052	0.419075588708531
3.33144399155966	0.418576261932428
3.33591001507313	0.418248834538262
3.33945198354228	0.417749507762158
3.34386707488795	0.417413894683138
3.34745997552489	0.416922753591888
3.35187506687056	0.416412512569312
3.3554679675075	0.416085085175146
3.35988305885317	0.415585758399043
3.36342502732231	0.415250145320022
3.36789105083578	0.414750818543919
3.37143301930492	0.414423391149752
3.37589904281839	0.413913150127176
3.37944101128754	0.41358572273301
3.38390703480101	0.413086395956907
3.38744900327015	0.412750782877886
3.39186409461582	0.412251456101783
3.39633011812929	0.411924028707616
3.39987208659843	0.41141378768504
3.40346644244017	0.411086360290873
3.40788153378584	0.41058703351477
3.41142350225498	0.410259606120604
3.41588952576845	0.4097602793445
3.41943149423759	0.40942466626548
3.42384658558327	0.408925339489376
3.4274394862202	0.408589726410356
3.43185457756588	0.408098585319106
3.43544747820281	0.407762972240086
3.43986256954849	0.407263645463982
3.44345547018543	0.406936218069816
3.4478705615311	0.40642597704724
3.45146491737283	0.406098549653074
3.45588000871851	0.40559922287697
3.45942197718765	0.40526360979795
3.46388800070112	0.404927996718929
3.46742996917026	0.40443685562768
3.47189599268373	0.404101242548659
3.47631108402941	0.403601915772556
3.47985305249855	0.403266302693535
3.48344595313548	0.402766975917431
3.48791197664896	0.402439548523266
3.4914539451181	0.401940221747162
3.49586903646377	0.401604608668141
3.49941100493291	0.401113467576892
3.50387702844638	0.400766940251399
3.50741899691552	0.400439512857233
3.51188502042899	0.399940186081129
3.51542698889813	0.399612758686963
3.5198930124116	0.39911343191086
3.52343498088074	0.398777818831839
3.52785007222642	0.398275763494118
3.53144442806815	0.397940150415097
3.53591045158162	0.39761272302093
3.53940148788296	0.397113396244827
3.54386751139644	0.396777783165807
3.54833353490991	0.396278456389703
3.55187550337905	0.395951028995536
3.55634152689252	0.395440787972961
3.55988349536166	0.395113360578794
3.5634254638308	0.394777747499774
3.56789148734427	0.394278420723671
3.57143345581341	0.39394280764465
3.57584854715909	0.3934516665534
3.57944290300082	0.393124239159234
3.58385799434649	0.392777711833741
3.58745089498343	0.392286570742492
3.5918659863291	0.391950957663471
3.59546034217084	0.391451630887368
3.59987543351651	0.391124203493202
3.60346833415345	0.390788590414181
3.60788342549912	0.390289263638078
3.61142539396826	0.389953650559057
3.61589141748173	0.389462509467808
3.62030650882741	0.389126896388787
3.62384847729655	0.388791283309767
3.62831450081002	0.388291956533663
3.63185646927916	0.387956343454642
3.63632249279263	0.387628916060477
3.63991539342957	0.387129589284373
3.64345736189871	0.386793976205352
3.64787245324438	0.386458363126332
3.65146535388132	0.385967222035083
3.655880445227	0.385631608956062
3.65942241369613	0.385132282179958
3.66383750504181	0.384796669100938
3.66743040567875	0.384469241706772
3.67189642919222	0.383969914930668
3.67543839766136	0.383634301851647
3.67985348900703	0.383306874457482
3.68344638964397	0.382807547681378
3.68786148098964	0.382469206040739
3.69140344945879	0.382133592961719
3.69586947297226	0.381634266185615
3.70033549648573	0.381306838791449
3.70387746495487	0.380971225712428
3.70834348846834	0.380471898936325
3.71188545693748	0.380144471542159
3.71635148045095	0.379808858463138
3.71984251675229	0.379309531687035
3.72343541738923	0.378973918608014
3.72785050873491	0.378646491213848
3.73144340937184	0.378147164437744
3.73590943288532	0.377811551358724
3.73940046918666	0.377484123964557
3.74386649270013	0.376973882941982
3.74740846116927	0.376646455547815
3.75187448468274	0.376319028153649
3.75546738531968	0.375983415074628
3.75983154449756	0.375484088298524
3.76342444513449	0.375148475219505
3.76789046864797	0.374821047825338
3.77230555999364	0.374310806802762
3.77589846063058	0.373983379408596
3.78031355197625	0.37365595201443
3.78385552044539	0.373145710991853
3.78832154395886	0.372818283597687
3.791863512428	0.372482670518667
3.79627860377368	0.372155243124501
3.79987150441062	0.371645002101925
3.80341347287975	0.371317574707759
3.80787949639323	0.370981961628738
3.81142146486237	0.370646348549717
3.81588748837584	0.370155207458468
3.81942945684498	0.369819594379448
3.82389548035845	0.369492166985282
3.82743744882759	0.368981925962706
3.83185254017327	0.36865449856854
3.8354454408102	0.368318885489519
3.83986053215588	0.367983272410498
3.84340250062502	0.367492131319249
3.84786852413849	0.367156518240229
3.85146142477543	0.366829090846062
3.8558765161211	0.36648256352057
3.85941848459024	0.36599142242932
3.86388450810371	0.3656558093503
3.86742647657285	0.365320196271279
3.87184156791853	0.364992768877112
3.87538353638767	0.364657155798093
3.87984955990114	0.364157829021989
3.88344246053808	0.363830401627822
3.88790848405155	0.363494788548802
3.89139952035289	0.363159175469782
3.89586554386636	0.362831748075615
3.8994075123355	0.362332421299511
3.90387353584897	0.361996808220491
3.90741550431811	0.361669380826325
3.91183059566379	0.361333767747304
3.91542349630073	0.360834440971201
3.9198895198142	0.360507013577034
3.92343148828334	0.360171400498014
3.92789751179681	0.359835787418993
3.93143948026595	0.359500174339974
3.93585457161162	0.359172746945807
3.93939654008076	0.358673420169703
3.94381163142644	0.358345992775537
3.94740598726817	0.358010379696516
3.95187201078164	0.35768295230235
3.95541397925078	0.357336424976857
3.95988000276425	0.356845283885608
3.96342197123339	0.356498756560115
3.96783706257907	0.356171329165949
3.9714314184208	0.355843901771783
3.97584650976647	0.355508288692762
3.97943941040341	0.355008961916659
3.98385450174909	0.354681534522493
3.98739647021822	0.354345921443472
3.9918624937317	0.354010308364452
3.99632851724517	0.353682880970286
3.99987048571431	0.353347267891265
4.00428557705998	0.353011654812244
4.00782754552912	0.352512328036141
4.0122935690426	0.35217671495712
4.01588646967953	0.351849287562954
4.02030156102521	0.351513674483933
4.02384352949435	0.351186247089767
4.02830955300782	0.350858819695601
4.03185152147696	0.350512292370108
4.03631754499043	0.350021151278858
4.03991044562737	0.349685538199839
4.04345241409651	0.349349925120818
4.04786750544218	0.349014312041797
4.05140947391132	0.348686884647631
4.0558754974248	0.348359457253464
4.05936653372614	0.348023844174444
4.06383255723961	0.347688231095424
4.06829858075308	0.347188904319321
4.07189148139002	0.3468532912403
4.07630657273569	0.346525863846134
4.07984854120483	0.346190250767113
4.0843145647183	0.345862823372946
4.08785653318745	0.345527210293927
4.09232255670092	0.34519978289976
4.09586452517006	0.344864169820739
4.10027961651573	0.344528556741719
4.10387397235746	0.34403741565047
4.1074159408266	0.343690888324977
4.11188196434007	0.34336346093081
4.11542393280921	0.343027847851791
4.11983902415489	0.342700420457624
4.12338099262403	0.342364807378603
4.1278470161375	0.342037379984437
4.13143991677444	0.341690852658944
4.13585500812011	0.341363425264778
4.13939697658925	0.341027812185757
4.14386300010272	0.340700384791591
4.14740496857186	0.340201058015488
4.15187099208534	0.339873630621322
4.15541296055448	0.339538017542301
4.15982805190015	0.33920240446328
4.16342240774188	0.338874977069114
4.16788843125535	0.338528449743621
4.17143039972449	0.338201022349455
4.17584549107017	0.337873594955289
4.17938745953931	0.337537981876269
4.18385348305278	0.337202368797248
4.18744638368972	0.336874941403082
4.19181054286759	0.336539328324061
4.19540344350453	0.336203715245041
4.199869467018	0.33586810216602
4.20341143548714	0.335540674771854
4.20787745900062	0.335213247377688
4.21141942746975	0.33487490573705
4.21583451881543	0.334375578960946
4.21942741945237	0.334048151566779
4.22389344296584	0.333701624241287
4.22743541143498	0.333374196847121
4.23185050278065	0.3330385837681
4.23539247124979	0.332711156373933
4.23985849476327	0.332383728979767
4.2434004632324	0.332037201654275
4.24781555457808	0.331701588575255
4.25140845521502	0.331374161181088
4.25587447872849	0.331046733786922
4.25941644719763	0.330711120707901
4.2638824707111	0.330383693313735
4.26742443918024	0.330048080234714
4.27183953052591	0.329712467155694
4.27538149899506	0.329385039761528
4.27984752250853	0.329049426682507
4.28344042314547	0.328713813603486
4.28790644665894	0.32838638620932
4.29139748296028	0.328058958815154
4.29586350647375	0.327712431489661
4.29940547494289	0.327385004095495
4.30382056628856	0.327046662454857
4.3073625347577	0.326711049375836
4.31182855827118	0.32638362198167
4.31542145890811	0.326056194587504
4.31988748242159	0.325709667262011
4.32342945089073	0.325382239867845
4.3278445422364	0.325046626788824
4.33138651070554	0.324719199394658
4.33585253421901	0.324391772000491
4.33939450268815	0.324056158921471
4.34380959403383	0.323709631595979
4.34740249467076	0.323382204201812
4.35186851818424	0.323054776807646
4.35541048665338	0.322719163728625
4.35987651016685	0.322391736334459
4.36336754646819	0.322228022637376
4.36783356998166	0.32190059524321
4.3714264706186	0.321564982164189
4.37584156196427	0.321229369085169
4.37943446260121	0.320893756006148
4.38384955394689	0.320566328611982
4.38739152241602	0.320230715532962
4.3918575459295	0.319903288138796
4.39539951439864	0.319567675059775
4.39986553791211	0.319240247665608
4.40340750638125	0.31890190602497
4.40782259772692	0.31856629294595
4.41141549836386	0.318230679866929
4.41588152187733	0.317903252472763
4.41937255817867	0.317567639393743
4.42383858169215	0.317232026314722
4.42738055016129	0.316904598920556
4.43184657367476	0.316740885223473
4.4354394743117	0.316413457829306
4.43985456565737	0.316066930503814
4.44339653412651	0.315731317424793
4.44786255763998	0.315403890030626
4.45140452610912	0.31507646263646
4.45587054962259	0.31474084955744
4.45936158592393	0.314413422163274
4.46382760943741	0.314066894837781
4.46742196527914	0.313739467443614
4.47188798879261	0.313403854364594
4.47537902509395	0.313076426970428
4.47984504860743	0.312912713273345
4.48338701707657	0.312585285879179
4.48785304059004	0.312249672800158
4.49139500905918	0.311922245405992
4.49581010040485	0.311586632326972
4.49940300104179	0.311259204932805
4.50386902455526	0.310912677607312
4.5074109930244	0.310585250213146
4.51182608437008	0.310249637134126
4.51629210788355	0.309922209739959
4.51983407635269	0.309758496042876
4.52337604482183	0.30943106864871
4.5278420683353	0.309095455569689
4.53143496897224	0.308768028175523
4.53585006031791	0.30842150085003
4.53939202878705	0.308094073455864
4.54385805230052	0.307758460376843
4.54740002076966	0.30759474667976
4.55181511211534	0.307248219354267
4.55540801275227	0.306920791960101
4.55982310409795	0.306585178881081
4.56341600473489	0.306257751486915
4.56788202824836	0.305922138407894
4.5713730645497	0.305594711013728
4.57583908806317	0.305430997316645
4.57938105653231	0.305103569922478
4.58384708004578	0.304767956843458
4.58738904851492	0.304440529449292
4.5918041398606	0.304094002123799
4.59627016337407	0.303766574729632
4.59986306401101	0.303430961650613
4.60340503248015	0.303267247953529
4.60782012382582	0.302931634874509
4.61136209229496	0.302604207480342
4.61582811580843	0.302268594401322
4.61942247165017	0.301941167007155
4.62383756299584	0.301777453310072
4.62743046363278	0.301441840231052
4.63184555497845	0.301114412836886
4.63538752344759	0.300786985442719
4.63985354696106	0.300451372363699
4.6433955154302	0.300115759284679
4.64781060677588	0.299952045587596
4.65140350741282	0.299624618193429
4.65586953092629	0.299278090867936
4.65941149939543	0.298942477788916
4.6638265907411	0.29861505039475
4.66829261425457	0.298451336697667
4.67183458272371	0.298115723618646
4.67537655119285	0.297780110539626
4.67979164253853	0.29745268314546
4.68338454317547	0.297125255751293
4.68785056668894	0.29696154205421
4.69139253515808	0.296634114660044
4.69585855867155	0.296298501581023
4.69940052714069	0.295962888502002
4.70381561848636	0.295799174804919
4.7073575869555	0.295471747410753
4.71182361046898	0.295133405770115
4.71541651110591	0.294797792691094
4.71983160245159	0.294462179612074
4.72337357092073	0.294298465914991
4.7278395944342	0.29396285283597
4.73138156290334	0.293627239756949
4.73584758641681	0.293299812362783
4.74026267776249	0.2931360986657
4.74380464623162	0.292808671271533
4.7482706697451	0.292462143946041
4.75186357038203	0.292134716551875
4.75627866172771	0.291971002854792
4.75982063019685	0.291643575460625
4.76336259866599	0.291297048135133
4.76782862217946	0.290961435056112
4.7714215228164	0.290797721359029
4.77583661416207	0.290462108280009
4.77937858263121	0.290126495200988
4.78384460614468	0.289790882121968
4.78738657461382	0.289627168424885
4.7918016659595	0.289280641099392
4.79534363442864	0.288953213705225
4.79980965794211	0.288789500008142
4.80340255857905	0.28844297268265
4.80781764992472	0.288115545288483
4.81141200576645	0.287788117894317
4.81582709711213	0.287624404197234
4.8202931206256	0.287277876871741
4.82383508909474	0.286950449477575
4.82830111260821	0.286623022083409
4.83179214890955	0.286459308386326
4.83538504954649	0.286131880992159
4.83985107305996	0.285796267913139
4.8433930415291	0.285632554216056
4.84785906504258	0.285296941137035
4.85140103351171	0.284961328058015
4.85581612485739	0.284797614360931
4.85935809332653	0.284451087035439
4.86382411684	0.284123659641273
4.86741701747694	0.283959945944189
4.87183210882261	0.28362433286517
4.87537407729175	0.283288719786149
4.87984010080522	0.283125006089066
4.88338206927436	0.282789393010045
4.88784809278784	0.282453779931025
4.89226318413351	0.282126352536859
4.89580515260265	0.281962638839775
4.90027117611612	0.281627025760755
4.90381314458526	0.281291412681734
4.90827916809873	0.281127698984651
4.91182113656787	0.280781171659158
4.91628716008135	0.280445558580138
4.91982912855049	0.280281844883055
4.92337109701963	0.279946231804034
4.9277861883653	0.279782518106951
4.93137908900224	0.279455090712785
4.93584511251571	0.279119477633764
4.93938708098485	0.278955763936681
4.94385310449832	0.278628336542515
4.94734414079967	0.278292723463495
4.95181016431314	0.278129009766412
4.95540306495007	0.277801582372245
4.95981815629575	0.277465969293225
4.96423324764142	0.277302255596141
4.96782614827836	0.276974828201975
4.97229217179183	0.276639215122955
4.97583414026097	0.276475501425872
4.98030016377444	0.276148074031706
4.98379120007578	0.275984360334622
4.98825722358926	0.275648747255602
4.9917991920584	0.275313134176581
4.99539209269534	0.275149420479498
4.99985811620881	0.274821993085331
5.00340008467795	0.274486380006312
5.00781517602362	0.274322666309228
5.01135714449276	0.273987053230208
5.01582316800623	0.273823339533125
5.01936513647537	0.273495912138958
5.02383115998885	0.273168484744792
5.02737312845798	0.272977485431528
5.03183915197146	0.272650058037362
5.0353811204406	0.272322630643195
5.03979621178627	0.272158916946112
5.04426223529974	0.271831489551946
5.04780420376888	0.271667775854863
5.05227022728236	0.271332162775843
5.05586312791929	0.27116844907876
5.06022728709717	0.270821921753267
5.06382018773411	0.270494494359101
5.06828621124758	0.270330780662018
5.07182817971672	0.269984253336524
5.07624327106239	0.269820539639441
5.07978523953153	0.269484926560421
5.08337814016847	0.2691493134814
5.08784416368194	0.268985599784317
5.09138613215108	0.268658172390151
5.09585215566455	0.268494458693068
5.0993431919659	0.268167031298902
5.10380921547937	0.267831418219882
5.10735118394851	0.267667704522798
5.11181720746198	0.267340277128632
5.11623229880765	0.267176563431549
5.11982519944459	0.266840950352528
5.12336716791373	0.266677236655445
5.1278331914272	0.266341623576424
5.13137515989634	0.266177909879341
5.13584118340982	0.265842296800321
5.13933221971116	0.265514869406155
5.14379824322463	0.265351155709072
5.14739114386157	0.265015542630051
5.15180623520724	0.264851828932968
5.15534820367638	0.264516215853948
5.15981422718985	0.264352502156865
5.16335619565899	0.264016889077844
5.16782221917246	0.263853175380761
5.1714151198094	0.26351756230174
5.17577927898728	0.263190134907574
5.17937363482901	0.263026421210491
5.18383965834248	0.262690808131471
5.18738162681162	0.262527094434387
5.1917967181573	0.262191481355367
5.19533868662644	0.262027767658283
5.19980471013991	0.261692154579263
5.20339761077685	0.26152844088218
5.20781270212252	0.261201013488013
5.21140560275946	0.26103729979093
5.21582069410513	0.260709872396764
5.21936266257427	0.260546158699681
5.22382868608774	0.260210545620661
5.22737065455688	0.259883118226494
5.23178574590256	0.259719404529411
5.2353786465395	0.259391977135245
5.23984467005297	0.259228263438162
5.24338663852211	0.258900836043996
5.24785266203558	0.258737122346912
5.25139463050472	0.258401509267892
5.25580972185039	0.258237795570808
5.25935169031954	0.257902182491788
5.26376678166521	0.257738468794705
5.26735968230215	0.257411041400539
5.27182570581562	0.257247327703456
5.27536767428476	0.256911714624435
5.27983369779823	0.256748000927352
5.28337566626737	0.256420573533186
5.28779075761304	0.256256859836102
5.29133272608219	0.255918518195464
5.29579874959566	0.255754804498381
5.30026477310913	0.255419191419361
5.30380674157827	0.255255477722277
5.30734871004741	0.254928050328111
5.31181473356088	0.254764336631028
5.31535670203002	0.254428723552007
5.31982272554349	0.254265009854924
5.32336469401263	0.253937582460758
5.3277797853583	0.253773868763674
5.33137268599524	0.253446441369508
5.33583870950872	0.253282727672425
5.33938067797786	0.252947114593405
5.34379576932353	0.252783400896322
5.34733773779267	0.252455973502156
5.35180376130614	0.252292259805072
5.35534572977528	0.251953918164434
5.35981175328875	0.25179020446735
5.36340610913048	0.251626490770267
5.36782120047616	0.251299063376101
5.3713631689453	0.251135349679018
5.37582919245877	0.250807922284851
5.37932022876011	0.250644208587768
5.38378625227359	0.250308595508748
5.38737915291052	0.250144881811665
5.3917942442562	0.249817454417499
5.39538714489313	0.249653740720416
5.39980223623881	0.249318127641395
5.40334420470795	0.249154413944312
5.40781022822142	0.248826986550146
5.41135219669056	0.248663272853062
5.41581822020403	0.248499559155979
5.41936018867317	0.248161217515341
5.42382621218664	0.247997503818258
5.42736818065579	0.247670076424092
5.43183420416926	0.247506362727008
5.4353761726384	0.247178935332842
5.43979126398407	0.247015221635759
5.44333323245321	0.246679608556738
5.44779925596668	0.246515894859655
5.45139215660362	0.246352181162572
5.45585818011709	0.246024753768406
5.45934921641843	0.245861040071322
5.4638152399319	0.245533612677156
5.46735720840105	0.245369898980073
5.47177229974672	0.245034285901052
5.47531426821586	0.244870572203969
5.47978029172933	0.244524044878477
5.48337319236627	0.244360331181393
5.48783921587974	0.24419661748431
5.49138118434888	0.243869190090144
5.49579627569456	0.243705476393061
5.4993382441637	0.243369863314041
5.50380426767717	0.243206149616958
5.50734623614631	0.243042435919874
5.51176132749198	0.242706822840854
5.51535422812892	0.242543109143771
5.51982025164239	0.24220749606475
5.52336222011153	0.242043782367667
5.527828243625	0.241716354973501
5.53137021209414	0.241552641276418
5.53578530343982	0.241388927579335
5.53932727190896	0.241061500185169
5.54379329542243	0.240897786488085
5.54738619605937	0.240570359093919
5.55180128740504	0.240406645396836
5.55534325587418	0.240071032317815
5.55980927938765	0.239907318620732
5.56427530290112	0.239743604923649
5.56781727137026	0.239397077598156
5.5713592398394	0.239233363901073
5.57577433118508	0.23906965020399
5.57936723182202	0.238734037124969
5.58378232316769	0.238570323427886
5.58732429163683	0.238223796102393
5.5917903151503	0.23806008240531
5.59533228361944	0.237896368708227
5.59979830713291	0.237560755629206
5.60339120776985	0.237397041932123
5.60775536694773	0.237061428853103
5.61134972278946	0.23689771515602
5.61581574630293	0.236734001458937
5.61935771477207	0.236406574064771
5.62377280611775	0.236215574751507
5.62731477458689	0.235888147357341
5.63178079810036	0.235724433660258
5.63624682161383	0.235560719963174
5.63983972225077	0.235225106884154
5.64333075855211	0.23506139318707
5.64779678206558	0.234733965792904
5.65133875053472	0.234570252095821
5.65580477404819	0.234406538398738
5.65934674251733	0.234079111004572
5.66376183386301	0.233915397307488
5.66735473449995	0.233724397994225
5.67182075801342	0.233396970600059
5.67536272648256	0.233233256902976
5.67982874999603	0.23290582950881
5.68337071846517	0.232742115811726
5.68778580981084	0.232578402114643
5.69132777827998	0.232242789035622
5.69579380179346	0.232079075338539
5.69933577026259	0.231915361641456
5.70380179377607	0.23158793424729
5.70734376224521	0.231424220550207
5.71180978575868	0.231260506853124
5.71535175422782	0.230924893774103
5.71976684557349	0.23076118007702
5.72423286908697	0.230597466379936
5.7277748375561	0.230261853300916
5.73136773819304	0.230098139603833
5.73583376170651	0.229751612278341
5.73932479800786	0.229587898581258
5.74379082152133	0.229424184884174
5.74733278999047	0.229096757490008
5.75179881350394	0.228933043792925
5.75534078197308	0.228769330095842
5.75975587331875	0.228433717016821
5.76335022916049	0.228270003319738
5.76781625267396	0.228106289622655
5.7713582211431	0.227770676543634
5.77577331248877	0.227606962846551
5.77931528095791	0.227443249149468
5.78378130447138	0.227107636070448
5.78737420510832	0.226943922373365
5.79178929645399	0.226780208676281
5.79620438779967	0.226452781282115
5.7997987436414	0.226289067585032
5.80334071211054	0.226125353887949
5.80780673562401	0.225789740808928
5.81134870409315	0.225626027111845
5.81576379543883	0.225462313414762
5.81935669607577	0.225134886020595
5.82377178742144	0.224971172323512
5.82736468805838	0.224807458626429
5.83177977940405	0.224471845547409
5.83532174787319	0.224308131850326
5.83978777138666	0.224144418153243
5.8433297398558	0.223816990759077
5.84779576336928	0.223653277061993
5.85138866400621	0.22348956336491
5.85580375535189	0.223325849667827
5.86021884669756	0.222979322342335
5.86381320253929	0.222815608645251
5.86822829388497	0.222651894948168
5.87177026235411	0.222316281869147
5.87531223082325	0.222152568172064
5.87977825433672	0.221988854474981
5.88419334568239	0.221661427080815
5.88778624631933	0.221497713383732
5.89132821478847	0.221333999686649
5.89579423830194	0.220987472361156
5.89933620677108	0.220823758664073
5.90380223028456	0.22066004496699
5.90734419875369	0.220321703326351
5.91175929009937	0.220157989629268
5.91535219073631	0.219994275932184
5.91981821424978	0.219830562235101
5.92336018271892	0.219503134840935
5.9277738188598	0.219339421143852
5.93130996650976	0.219175707446769
5.93577744522803	0.218848280052602
5.94024492394629	0.218684566355519
5.94373741545243	0.218520852658436
5.94733177129416	0.218357138961353
5.95179925001243	0.218021525882333
5.9562667287307	0.21785781218525
5.95980287638066	0.217694098488167
5.96333902403062	0.217358485409146
5.96774829455712	0.217194771712063
5.97134265039885	0.21703105801498
5.97575192092535	0.216867344317897
5.97934627676708	0.216531731238876
5.98375554729357	0.216368017541793
5.98729169494354	0.21620430384471
5.99175917366181	0.216040590147627
5.99529532131177	0.215713162753461
5.99970459183826	0.215549449056378
6.00329894768	0.215385735359294
6.0077082182065	0.215058307965128
6.01217569692476	0.214894594268045
6.01577005276649	0.214730880570962
6.02017932329299	0.214567166873879
6.02371547094295	0.214239739479712
6.02818294966122	0.214048740166448
6.03171909731118	0.213885026469365
6.03531345315292	0.213549413390345
6.03978093187118	0.213385699693261
6.04414654625385	0.213221985996178
6.04774090209558	0.213058272299095
6.05127704974555	0.212894558602012
6.05574452846381	0.212567131207846
6.05923701996995	0.212403417510762
6.06370449868822	0.212239703813679
6.06729885452995	0.212075990116596
6.07176633324821	0.21174856272243
6.07530248089818	0.211557563409166
6.07971175142467	0.211393849712083
6.08417923014294	0.211058236633063
6.0877153777929	0.21089452293598
6.09218285651117	0.210730809238897
6.09571900416113	0.210567095541814
6.10012827468763	0.210231482462793
6.10372263052936	0.21006776876571
6.10725877817932	0.209904055068626
6.11166804870582	0.209740341371543
6.11613552742409	0.20957662767446
6.11967167507405	0.209249200280294
6.12320782272401	0.209085486583211
6.12767530144228	0.208921772886128
6.13126965728401	0.208758059189044
6.13567892781051	0.208430631794878
6.13921507546047	0.208266918097795
6.14368255417874	0.208103204400712
6.1472187018287	0.207939490703629
6.15168618054697	0.207603877624609
6.15522232819693	0.207440163927525
6.15963159872343	0.207276450230442
6.16322595456516	0.207112736533359
6.16769343328343	0.206785309139193
6.17122958093339	0.20662159544211
6.17563885145989	0.206457881745026
6.17917499910985	0.206294168047943
6.18364247782812	0.20613045435086
6.18723683366985	0.205966740653777
6.19160244805252	0.205631127574756
6.19519680389425	0.205467413877673
6.19966428261252	0.20530370018059
6.20320043026248	0.205139986483507
6.20760970078898	0.204801644842869
6.21120405663071	0.204637931145786
6.21561332715721	0.204474217448702
6.21920768299894	0.204310503751619
6.22361695352543	0.203963976426127
6.22721130936717	0.203800262729044
6.23162057989366	0.20363654903196
6.23515672754363	0.203472835334877
6.23962420626189	0.203309121637794
6.24316035391186	0.202981694243628
6.24756962443835	0.202817980546545
6.25116398028009	0.202654266849461
6.25563145899835	0.202490553152378
6.25916760664831	0.202299553839114
6.26363508536658	0.201972126444948
6.26712757687272	0.201808412747865
6.27159505559098	0.201644699050782
6.27513120324095	0.201480985353699
6.27959868195921	0.201317271656616
6.28319303780094	0.200989844262449
6.28760230832744	0.200826130565366
6.2911384559774	0.200662416868283
6.29560593469567	0.2004987031712
6.29909842620181	0.200334989474117
6.30356590492007	0.200171275777033
6.30710205257004	0.199835662698013
6.3115695312883	0.19967194900093
6.31516388713003	0.199508235303846
6.31957315765653	0.199344521606763
6.32316751349826	0.19918080790968
6.32757678402476	0.19884519483066
6.33111293167472	0.198681481133577
6.33558041039299	0.198517767436494
6.33911655804295	0.198354053739411
6.34352582856945	0.198190340042327
6.34712018441118	0.198026626345244
6.35158766312945	0.197691013266224
6.35512381077941	0.19752729956914
6.35953308130591	0.197363585872057
6.36306922895587	0.197199872174974
6.36753670767414	0.197036158477891
6.37113106351587	0.196872444780808
6.37554033404237	0.196536831701787
6.37907648169233	0.196373118004704
6.3835439604106	0.196209404307621
6.38708010806056	0.196045690610538
6.39154758677882	0.195881976913455
6.39508373442879	0.195718263216372
6.39949300495529	0.195390835822206
6.40308736079702	0.195227122125123
6.40749663132351	0.195063408428039
6.41109098716525	0.194899694730956
6.41555846588351	0.194735981033873
6.41905095738965	0.19457226733679
6.42351843610791	0.194244839942624
6.42705458375788	0.19408112624554
6.43146385428438	0.193917412548457
6.43505821012611	0.193753698851374
6.43952568884437	0.193589985154291
6.44306183649434	0.193426271457208
6.4475293152126	0.193235272143944
6.45106546286257	0.192907844749778
6.45547473338906	0.192744131052695
6.45994221210733	0.192580417355611
6.46347835975729	0.192416703658528
6.46707271559902	0.192252989961445
6.47148198612552	0.192089276264362
6.47501813377548	0.191925562567279
6.47948561249375	0.191761848870196
6.48302176014371	0.191426235791175
6.48748923886198	0.191262522094092
6.49102538651194	0.191098808397009
6.49543465703844	0.190935094699925
6.49902901288017	0.190771381002842
6.50349649159844	0.190607667305759
6.50704719129634	0.190443953608676
6.51145646182284	0.19011652621451
6.51499260947281	0.189952812517426
6.51946008819107	0.189789098820343
6.52299623584103	0.18962538512326
6.5274637145593	0.189461671426177
6.5318729850858	0.189297957729094
6.53546734092753	0.189134244032011
6.53901804062543	0.188970530334928
6.54342731115193	0.188806816637844
6.54696345880189	0.188471203558824
6.55143093752016	0.188307489861741
6.55496708517012	0.188143776164658
6.55943456388839	0.187980062467575
6.56302891973012	0.187816348770492
6.56743819025662	0.187652635073409
6.57097433790658	0.187488921376326
6.57544181662485	0.187325207679242
6.57897796427481	0.186997780285076
6.58338723480131	0.186834066587993
6.58698159064304	0.18667035289091
6.59139086116954	0.186506639193827
6.59498521701127	0.186342925496743
6.59945269572954	0.18617921179966
6.6029888433795	0.186015498102577
6.60739811390599	0.185851784405494
6.61093426155596	0.185688070708411
6.61540174027422	0.185524357011328
6.61899609611596	0.185360643314245
6.62340536664245	0.185033215920078
6.62694151429242	0.184869502222995
6.63140899301068	0.184705788525912
6.63494514066065	0.184542074828829
6.63941261937891	0.184378361131746
6.64294876702888	0.184214647434662
6.64735803755537	0.184050933737579
6.6509523933971	0.183887220040496
6.65541987211537	0.183723506343413
6.65891236362151	0.18355979264633
6.66337984233977	0.183396078949247
6.66691598998974	0.183232365252163
6.671383468708	0.18306865155508
6.67491961635796	0.182741224160914
6.67932888688446	0.182577510463831
6.68292324272619	0.182413796766748
6.68739072144446	0.182250083069664
6.69179999197096	0.182086369372581
6.69539434781269	0.181922655675498
6.69888683931883	0.181758941978415
6.70335431803709	0.181595228281332
6.70689046568706	0.181431514584249
6.71135794440532	0.181267800887166
6.71495230024705	0.181104087190082
6.71936157077355	0.180940373492999
6.72382904949182	0.180776659795916
6.72736519714178	0.180612946098833
6.73090134479174	0.18044923240175
6.73536882351001	0.180285518704667
6.73886131501615	0.180121805007583
6.74332879373441	0.179786191928563
6.74692314957614	0.17962247823148
6.75139062829441	0.179458764534397
6.75492677594437	0.179295050837314
6.75933604647087	0.179131337140231
6.76380352518914	0.178967623443148
6.7673396728391	0.178803909746065
6.77093402868083	0.178640196048981
6.77534329920733	0.178476482351898
6.77975256973383	0.178312768654815
6.78334692557556	0.178149054957732
6.78688307322552	0.177985341260649
6.79129234375202	0.177821627563566
6.79482849140198	0.177657913866482
6.79929597012025	0.177494200169399
6.80289032596198	0.177330486472316
6.80729959648847	0.177166772775233
6.81170886701497	0.17700305907815
6.81530322285671	0.176839345381067
6.81883937050667	0.176675631683984
6.82330684922493	0.1765119179869
6.8268429968749	0.176348204289817
6.83125226740139	0.176184490592734
6.83571974611966	0.176020776895651
6.83931410196139	0.175857063198568
6.84285024961136	0.175693349501485
6.84731772832962	0.175529635804401
6.85172699885612	0.175365922107318
6.85526314650608	0.175202208410235
6.85879929415605	0.175038494713152
6.86326677287431	0.174874781016069
6.86767604340081	0.174711067318986
6.87127039924254	0.174547353621902
6.8748065468925	0.174383639924819
6.87927402561077	0.174219926227736
6.88281017326073	0.174056212530653
6.887277651979	0.17389249883357
6.89081379962896	0.173728785136487
6.89522307015546	0.173565071439404
6.89881742599719	0.17340135774232
6.90322669652369	0.173237644045237
6.90769417524195	0.173073930348154
6.91123032289192	0.172910216651071
6.91476647054188	0.172746502953988
6.91923394926015	0.172582789256905
6.92364321978664	0.172419075559821
6.92717936743661	0.172255361862738
6.93077372327834	0.172091648165655
6.93524120199661	0.171927934468572
6.93877734964657	0.171764220771489
6.94318662017307	0.171600507074406
6.94672276782303	0.171436793377323
6.9511902465413	0.171273079680239
6.95565772525956	0.171109365983156
6.95919387290952	0.170945652286073
6.96278822875126	0.17078193858899
6.96719749927775	0.170618224891907
6.97073364692772	0.170454511194824
6.97520112564598	0.17029079749774
6.97966860436425	0.170127083800657
6.98316109587038	0.169963370103574
6.98675545171212	0.169799656406491
6.99116472223861	0.169635942709408
6.99563220095688	0.169472229012325
6.99916834860684	0.169308515315242
7.00276270444858	0.169144801618158
7.00717197497507	0.168981087921075
7.01163945369334	0.168817374223992
7.0151756013433	0.168653660526909
7.01871174899327	0.168489946829826
7.02312101951976	0.168326233132743
7.02671537536149	0.168162519435659
7.03118285407976	0.168162519435659
7.03471900172972	0.167998805738576
7.03912827225622	0.167835092041493
7.04359575097449	0.16767137834441
7.04713189862445	0.167507664647327
7.05072625446618	0.167343950950244
7.05519373318445	0.16718023725316
7.05868622469058	0.167016523556077
7.06315370340885	0.166852809858994
7.06762118212712	0.166689096161911
7.07115732977708	0.166525382464828
7.07469347742704	0.166361668767745
7.07910274795354	0.166197955070661
7.08357022667181	0.166034241373578
7.08716458251354	0.165870527676495
7.0907007301635	0.165706813979412
7.09511000069	0.165543100282329
7.09957747940826	0.165379386585246
7.10311362705823	0.165215672888163
7.10664977470819	0.165051959191079
7.11105904523469	0.165051959191079
7.11469705722025	0.164888245493996
7.11910632774674	0.164724531796913
7.12264247539671	0.16456081809983
7.12710995411497	0.164397104402747
7.13151922464147	0.164233390705664
7.13505537229143	0.164069677008581
7.1395228510097	0.163905963311497
7.14305899865966	0.163742249614414
7.14665335450139	0.163578535917331
7.15106262502789	0.163414822220248
7.15553010374616	0.163251108523165
7.15906625139612	0.163087394826082
7.16260239904608	0.163087394826082
7.16701166957258	0.162923681128998
7.17060602541431	0.162759967431915
7.17501529594081	0.162596253734832
7.17860965178254	0.162432540037749
7.18307713050081	0.162268826340666
7.18661327815077	0.162105112643583
7.19102254867727	0.161941398946499
7.19455869632723	0.161777685249416
7.1990261750455	0.161613971552333
7.20262053088723	0.16145025785525
7.2069861452699	0.161286544158167
7.21145362398817	0.161122830461084
7.2150479798299	0.160959116764001
7.21858412747986	0.160959116764001
7.22299339800636	0.160795403066917
7.22652954565632	0.160631689369834
7.23099702437459	0.160467975672751
7.23459138021632	0.160304261975668
7.23905885893458	0.160140548278585
7.24259500658455	0.159976834581502
7.24700427711105	0.159813120884418
7.25054042476101	0.159649407187335
7.25500790347927	0.159485693490253
7.25854405112924	0.15932197979317
7.26295332165573	0.15932197979317
7.26654767749747	0.159158266096087
7.27101515621573	0.158994552399003
7.2745513038657	0.15883083870192
7.27896057439219	0.158667125004837
7.28249672204216	0.158503411307754
7.28696420076042	0.158339697610671
7.29050034841039	0.158175983913588
7.29496782712865	0.158012270216504
7.29937709765515	0.158012270216504
7.30297145349688	0.157848556519421
7.30650760114684	0.157684842822338
7.31097507986511	0.157521129125255
7.31451122751507	0.157357415428172
7.31897870623334	0.157193701731089
7.3225148538833	0.157029988034006
7.3269241244098	0.156866274336922
7.33051848025153	0.156702560639839
7.3349859589698	0.156538846942756
7.33847845047593	0.156375133245673
7.3429459291942	0.156375133245673
7.34648207684416	0.15621141954859
7.35094955556243	0.156047705851507
7.35535882608893	0.155883992154423
7.35889497373889	0.15572027845734
7.36248932958062	0.155556564760257
7.36695680829889	0.155392851063174
7.37049295594885	0.155392851063174
7.37496043466712	0.155229137366091
7.37845292617325	0.155065423669008
7.38292040489152	0.154901709971924
7.38651476073325	0.154737996274841
7.39092403125975	0.154574282577758
7.39451838710148	0.154410568880675
7.39892765762798	0.154246855183592
7.40246380527794	0.154083141486509
7.40693128399621	0.154083141486509
7.41046743164617	0.153919427789425
7.41487670217267	0.153755714092342
7.4184710580144	0.153592000395259
7.4228803285409	0.153428286698176
7.42647468438263	0.153264573001093
7.43094216310089	0.15310085930401
7.43447831075086	0.152937145606927
7.43888758127736	0.152937145606927
7.44335505999562	0.152773431909844
7.44689120764558	0.15260971821276
7.45048556348731	0.152446004515677
7.45489483401382	0.152282290818594
7.45843098166378	0.152118577121511
7.46289846038204	0.151954863424428
7.466434608032	0.151954863424428
7.4708438785585	0.151791149727345
7.47438002620847	0.151627436030261
7.47884750492673	0.151463722333178
7.48244186076846	0.151300008636095
7.48690933948673	0.151136294939012
7.49044548713669	0.150972581241929
7.49485475766319	0.150808867544846
7.49932223638146	0.150808867544846
7.50285838403142	0.150617868231582
7.50639453168138	0.150454154534499
7.51080380220788	0.150290440837415
7.51439815804961	0.150126727140332
7.51886563676788	0.149963013443249
7.52240178441784	0.149963013443249
7.52681105494434	0.149799299746166
7.53127853366261	0.149635586049083
7.53481468131257	0.149471872352
7.53835082896253	0.149308158654917
7.5428183076808	0.149144444957833
7.54641266352253	0.14898073126075
7.55082193404903	0.148817017563667
7.55435808169899	0.148817017563667
7.55882556041725	0.148653303866584
7.56236170806722	0.148489590169501
7.56677097859372	0.148325876472418
7.57036533443545	0.148162162775334
7.57477460496194	0.147998449078251
7.57836896080368	0.147998449078251
7.58277823133017	0.147834735381168
7.58724571004844	0.147671021684085
7.5907818576984	0.147507307987002
7.59431800534837	0.147343594289919
7.59878548406663	0.147343594289919
7.60237983990836	0.147179880592835
7.60674545429103	0.147016166895752
7.61033981013277	0.146852453198669
7.61480728885103	0.146688739501586
7.61835798854894	0.146525025804503
7.62276725907543	0.14636131210742
7.6263034067254	0.146197598410337
7.63077088544366	0.146197598410337
7.6343652412854	0.146033884713253
7.63877451181189	0.14587017101617
7.64231065946186	0.145706457319087
7.64677813818012	0.145542743622004
7.65032883787803	0.145542743622004
7.65479631659629	0.145379029924921
7.65833246424626	0.145215316227838
7.66274173477275	0.145051602530754
7.66633609061449	0.144887888833671
7.67080356933275	0.144887888833671
7.67521283985925	0.144724175136588
7.67880719570098	0.144560461439505
7.68229968720712	0.144396747742422
7.68676716592539	0.144233034045339
7.69030331357535	0.144069320348255
7.69477079229361	0.143905606651172
7.69830693994358	0.143905606651172
7.70277441866184	0.143741892954089
7.70631056631181	0.143578179257006
7.71077804503007	0.143414465559923
7.71431419268003	0.14325075186284
7.71872346320653	0.14325075186284
7.72225961085649	0.143087038165756
7.72672708957476	0.142923324468673
7.73113636010126	0.14275961077159
7.73478892413476	0.142595897074507
7.7382814156409	0.142595897074507
7.74274889435916	0.142432183377425
7.74628504200912	0.142268469680342
7.75069431253562	0.142104755983258
7.75423046018559	0.141941042286175
7.75869793890385	0.141777328589092
7.76316541762212	0.141777328589092
7.76675977346385	0.141613614892009
7.77029592111381	0.141449901194926
7.77470519164031	0.141286187497843
7.77824133929027	0.141122473800759
7.78270881800854	0.141122473800759
7.78630317385027	0.140958760103676
7.79066878823294	0.140795046406593
7.79426314407467	0.14063133270951
7.79873062279294	0.14063133270951
7.80319810151121	0.140467619012427
7.80673424916117	0.140303905315344
7.81027039681113	0.14014019161826
7.81467966733763	0.139976477921177
7.81914714605589	0.139976477921177
7.82268329370586	0.139812764224094
7.82627764954759	0.139649050527011
7.83068692007409	0.139485336829928
7.83422306772405	0.139321623132845
7.83869054644232	0.139157909435762
7.84222669409228	0.139157909435762
7.84669417281055	0.138966910122498
7.85110344333704	0.138803196425415
7.85469779917877	0.138639482728331
7.85823394682874	0.138639482728331
7.862701425547	0.138475769031248
7.86619391705314	0.138312055334165
7.87066139577141	0.138148341637082
7.87512887448967	0.137984627939999
7.87866502213964	0.137984627939999
7.88225937798137	0.137820914242916
7.88666864850786	0.137657200545833
7.89107791903436	0.137493486848749
7.89467227487609	0.137493486848749
7.89820842252606	0.137329773151666
7.90261769305256	0.137166059454583
7.90708517177082	0.1370023457575
7.91062131942078	0.136838632060417
7.91421567526252	0.136838632060417
7.91868315398078	0.136674918363334
7.92221930163075	0.13648391905007
7.92662857215724	0.136320205352987
7.9301647198072	0.136156491655903
7.93463219852547	0.136156491655903
7.93816834617544	0.13599277795882
7.94257761670193	0.135829064261737
7.9470450954202	0.135829064261737
7.95063945126193	0.135665350564654
7.95417559891189	0.135501636867571
7.95858486943839	0.135337923170488
7.96305234815666	0.135337923170488
7.96658849580662	0.135174209473404
7.97018285164835	0.135010495776321
7.97459212217485	0.134846782079238
7.97812826982481	0.134683068382155
7.98259574854308	0.134519354685072
7.98613189619304	0.134519354685072
7.99059937491131	0.134355640987989
7.9950086454378	0.134191927290906
7.99854479308777	0.134028213593822



==> images/SI/fig2/figure_1.dat <==
0	1
0.002002734502879	1
0.004005469005758	1
0.005995365466952	0.999939338700713
0.007985261928145	0.999878677401426
0.009987996431024	0.999821386174321
0.011990730933903	0.999764094947217
0.013993465436782	0.999649512493008
0.015996199939661	0.999534930038799
0.017986096400855	0.999359686285303
0.019975992862049	0.999184442531807
0.022359127122571	0.998949685013096
0.024735838995372	0.998699485374372
0.027105241431955	0.998434739875119
0.029413833288785	0.998162672584184
0.031713894566042	0.997878294752772
0.034004723739465	0.997582346118143
0.036285657973258	0.997275536499695
0.038556071586975	0.996958546876456
0.040815374574515	0.996632030427701
0.043037400881203	0.996300493503273
0.045222052072381	0.995964807721177
0.047394610970363	0.995621728291031
0.049554646136584	0.995271770946992
0.051701752668965	0.994915430311203
0.053835551141495	0.994553180647366
0.055955686579496	0.99418547658888
0.058061827475463	0.993812753842477
0.060153664834421	0.993435429868063
0.062230911258064	0.993053904535676
0.06429330005867	0.992668560760062
0.066364427333731	0.992275201007996
0.068443520298356	0.991874071689923
0.070506328880074	0.991470058125027
0.072552648059466	0.991063503667989
0.074582291130582	0.99065473625184
0.076595088905236	0.990244068965316
0.078590888946061	0.989831800610745
0.080592063435075	0.989413484117781
0.082597893803206	0.98898935918995
0.084585556276968	0.988564421887349
0.086554952487178	0.988138935791071
0.088505998614262	0.987713151618245
0.090481604494085	0.987277791972513
0.09243789740556	0.986842611729271
0.094374830604094	0.986407840304363
0.096292370402152	0.985973695162885
0.098231781147079	0.985530918679144
0.100150908976744	0.985089219173752
0.102049756084654	0.984648793096506
0.103968321142329	0.984200448142878
0.105865768870317	0.983753811362774
0.107781238904658	0.983299757683461
0.109674787953552	0.982847842351614
0.111546478421691	0.982398229637358
0.113434141206391	0.981941918239049
0.115299201796556	0.981488317983402
0.11717861023346	0.981028529945904
0.119034712225282	0.980571852246294
0.120903568130332	0.980109500935668
0.122748455543787	0.979650647758485
0.124604538164545	0.979186635459457
0.126436034970055	0.978726495776563
0.12827720785226	0.978261708972399
0.130126845159866	0.977792608299923
0.131950590352725	0.977327996252807
0.133781342061661	0.976859581609682
0.135617916674947	0.976387703416795
0.137459137876973	0.975912704511791
0.139272587731967	0.975443039935045
0.141089326875285	0.974970757204625
0.142908219680461	0.974496198141896
0.144728143035298	0.974019705712769
0.146547987909646	0.973541623274824
0.148337813701785	0.973069908646032
0.150154732626471	0.97258956660239
0.151940467277757	0.972116060861317
0.153750234105798	0.971634811285141
0.155527733557999	0.971160849469772
0.157326282069749	0.970680022951968
0.159117503767067	0.970199955248379
0.160900451698024	0.969720967374758
0.162699159563763	0.969236647894618
0.164486789879772	0.968754271156618
0.166262481184181	0.968274141599196
0.168048877988279	0.967790189908243
0.169820714142772	0.967309316241647
0.171577228323031	0.966831800784444
0.173339692499888	0.966351919140787
0.175105938220262	0.965870308396469
0.176873837118887	0.965387599450032
0.178641305766206	0.964904415053677
0.180406310275183	0.964421367905061
0.18216687063927	0.96393905880286
0.183921064789231	0.963458074880038
0.185704113077471	0.962968809646961
0.187475135108834	0.96248253519307
0.189232422032134	0.961999787598375
0.191008427241811	0.961511712595529
0.192765508894067	0.961028717472267
0.194534314770809	0.960542442956232
0.196310493706407	0.960054151195668
0.198059719020457	0.959573345924956
0.199809996992817	0.959092395669762
0.201585479954297	0.958604738737782
0.203352230599729	0.958119773583086
0.205132741221026	0.957631405037179
0.206895444283027	0.95714836943679
0.208661257127488	0.956665010761196
0.210424203702491	0.956183049041519
0.212200727432456	0.955698082873779
0.213982434829094	0.955212507616986
0.215761299584946	0.954728609054076
0.217529720277302	0.95424854457295
0.219316921283291	0.953764493285512
0.221110320168178	0.95327999811933
0.222898003231849	0.952798395101779
0.224668848949142	0.952322775343879
0.226441104519889	0.951848344541447
0.228226196677515	0.951372196145128
0.230028985663245	0.950893222141781
0.231825428600076	0.950417981067232
0.233614302399558	0.94994693325211
0.235426721203438	0.949472088688864
0.237256774674909	0.948995267770578
0.239087469288452	0.948521142489454
0.240918674086284	0.948049969002049
0.242750426845886	0.947581975642143
0.244568300663342	0.947121061497317
0.246406369332486	0.946658878006715
0.248270154078068	0.94619448574627
0.250153325394802	0.945729957862258
0.252010758278932	0.945276767898677
0.253335971696226	0.944928890474441
0.254657555396535	0.944581965875297
0.25599055120132	0.944232045522066
0.2573243143831	0.943881923727354
0.258654424428226	0.943532760904947
0.259996020207078	0.94318058300109
0.261798745931304	0.942695048285457
0.263588146985307	0.942213448545773
0.265364312819426	0.941735751076161
0.267154885414059	0.941254520985068
0.2689593347866	0.940769907877481
0.270749992605288	0.940289341583643
0.272526955181113	0.939812787454695
0.27431704145532	0.939333051962307
0.276119726601064	0.938850282125405
0.27790817869527	0.938371662290628
0.279708599279786	0.937890178900596
0.281520465992669	0.937405977342854
0.283317577815864	0.936926057675954
0.28510004561613	0.936450381095334
0.286893240868622	0.935972174857451
0.288696648963007	0.935491581128731
0.290484913467748	0.935015354907874
0.292282785493013	0.934536902366648
0.294089755175977	0.934056363474192
0.295881101144511	0.933580309828598
0.297680951779032	0.933102326397443
0.299488803042616	0.932622550686209
0.301280571544481	0.932147370937605
0.303103132115003	0.931664359020802
0.304909032650991	0.931186093593195
0.306698415816467	0.930712526906253
0.308516893653514	0.930231590108701
0.310318292858839	0.929755497140835
0.31212507426422	0.92927830775099
0.313936752938307	0.928800151920152
0.315730961738784	0.928326928742646
0.317551206555104	0.927847164960052
0.319353450716684	0.927372468657267
0.321180356294171	0.92689160391051
0.32298874478615	0.926415936632638
0.324799612239789	0.925939938991982
0.32661249628788	0.925463732865854
0.328426938219492	0.924987438842853
0.330242483195645	0.924511176171632
0.332058680416209	0.924035062720468
0.333875083320174	0.923559214934115
0.335691249755114	0.923083747788654
0.337506742159487	0.922608774758458
0.339340229877974	0.922129415236243
0.34115286340452	0.92165582471278
0.342982209547652	0.921178186101749
0.344790293754935	0.920706412471822
0.346613829652025	0.920230921993329
0.348451761197019	0.919751996955648
0.350267426162645	0.919279187866998
0.352096259410605	0.918803264111131
0.353902480050325	0.918333533841568
0.355720668178988	0.917861000534688
0.357549799677765	0.917385935400419
0.359388854556542	0.916908607890861
0.361203813160277	0.916437843387934
0.363027552314378	0.915965109583328
0.364859076243846	0.915490667998012
0.366697396008653	0.915014777709658
0.368510268869675	0.914545779959659
0.370328864472645	0.914075605275307
0.372152223615578	0.913604503494882
0.373979396388659	0.913132721412814
0.375809442988183	0.912660502582198
0.377641434491967	0.912188087117979
0.379474453632203	0.911715711518345
0.381307595514388	0.911243608482734
0.383139968343957	0.910772006744013
0.384970694104129	0.910301130907381
0.386798909223491	0.909831201296027
0.388650216433977	0.909355641222847
0.39047043619044	0.908888365492111
0.392311218689621	0.90841611142065
0.394145310096478	0.907945873637089
0.395971932492442	0.907477847375102
0.397814575375352	0.90700601536811
0.399647363574624	0.90653700402998
0.401469582809862	0.906070990452612
0.403303466130037	0.905602288289622
0.405147016513573	0.905131412342452
0.406998259361821	0.904658870409535
0.408855245924243	0.904185162420184
0.410694908047526	0.903716169400418
0.412537409224133	0.903246746755762
0.414380899196981	0.902777366065809
0.416223564228081	0.902308488442707
0.418083001716446	0.901835639189537
0.419937205040215	0.901364416541474
0.421784489873995	0.900895244913948
0.423623220325188	0.900428535397802
0.425451811059973	0.89996468527332
0.427303015342744	0.899495388388974
0.429139278062996	0.899030166391685
0.430991700234294	0.898561139328124
0.432824644338745	0.898097329020371
0.434667576634764	0.897631276375778
0.436516631485297	0.897163962004468
0.438368032267134	0.896696341641389
0.440218103667187	0.89622934311594
0.442063283139158	0.89576386355347
0.443900131497493	0.895300766814017
0.445750695973348	0.89483449501026
0.447609107003794	0.894366531310967
0.449446103335965	0.893904240150872
0.451304214207861	0.893436918033115
0.453175404091484	0.892966593060394
0.455031009961037	0.892500468437126
0.456886203585665	0.892034728698343
0.458752818995166	0.891566404774056
0.460603103034271	0.891102457987816
0.462465099339483	0.890635854848672
0.46432733758786	0.89016947176311
0.466178909980936	0.889706037479923
0.468038632923158	0.889240841159213
0.469891522476201	0.888777630555805
0.471748992036563	0.888313551223278
0.473592620205794	0.88785320293878
0.475470931328031	0.887384473301613
0.477331963229281	0.886920332602768
0.479188135885536	0.886457677716848
0.48105645515993	0.885992270851553
0.48292109187031	0.885528056344083
0.484782496785996	0.885064919789923
0.486663139889721	0.884597273302044
0.48851941471368	0.884135958418834
0.490385190317549	0.883672554205453
0.492265946462799	0.883205704361523
0.494125229152625	0.882744455597107
0.495984902462978	0.882283378661214
0.497318665644759	0.881931012496025
0.498648775689884	0.881579611450086
0.499990371468736	0.881225175995872
0.501324134650516	0.880915452869869
0.502654244695642	0.880606578065175
0.503995840474494	0.88029503607347
0.505329603656274	0.879985312947467
0.5066597137014	0.879676438142773
0.508001309480252	0.879364896151068
0.509875217272301	0.878901583565906
0.511742271082953	0.878440299211505
0.513602491902405	0.877981033706934
0.515455900713153	0.877523777717767
0.517330502701766	0.877061625356791
0.519198127764191	0.876601524751703
0.521058797781586	0.876143466282295
0.52294020743451	0.875680635224505
0.524814497789931	0.87521988802591
0.526681691658482	0.874761214779846
0.528541811817417	0.874304605628852
0.530394881018313	0.873850050766693
0.532268074581319	0.87339088704976
0.534134054954521	0.872933818426496
0.536019789723148	0.872472242016248
0.537898149334669	0.872012801133121
0.539769158456097	0.87155548535011
0.541632841721068	0.871100284295483
0.543489223727269	0.87064718765075
0.545364749559334	0.870189743403958
0.547259129963347	0.869728031511417
0.549145863960407	0.869268513400389
0.551024978163775	0.868811178077026
0.552896499143061	0.868356014606118
0.554760453431929	0.867903012111092
0.556642655613113	0.867445899056796
0.558517133768543	0.866990985222636
0.560409492301668	0.866532058848429
0.56229397014385	0.866075369478259
0.564170595859732	0.865620905618833
0.566039397960035	0.865168655841562
0.567925558047847	0.864712528155931
0.569803739955195	0.864258651488446
0.571698914014648	0.863800993394398
0.573585956194034	0.863345622757737
0.575464897083839	0.862892527534502
0.577335767223196	0.86244169575015
0.579223112239147	0.861987214191105
0.581126643555624	0.861529160200523
0.583021770075809	0.861073452725823
0.584908524539275	0.860620079111708
0.586786939606	0.860169026775679
0.588657047869206	0.859720283209374
0.590542755585511	0.859268113328426
0.592443775460083	0.858812593359824
0.594336159718077	0.858359462848562
0.596219943212206	0.857908708606876
0.598095160700187	0.857460317525857
0.599985184376103	0.857008702077052
0.601889727509998	0.856553937676611
0.603785380284619	0.856101615032313
0.605672179763395	0.855651720359889
0.607550162922452	0.855204239955952
0.609464964683831	0.854748306606881
0.611370591923588	0.854294878196741
0.613267084069916	0.853843940261856
0.615154480450872	0.85339547842752
0.617055185190035	0.852944169862881
0.618968912741114	0.852490088472272
0.620873229509523	0.852038557636544
0.622768177231733	0.851589562308997
0.624653797513271	0.851143087537295
0.626573774769397	0.85068879552796
0.628484072267904	0.850237111618835
0.630384734189631	0.849788020093251
0.632275804584465	0.849341505332947
0.634178711787248	0.848892507831703
0.636093173068356	0.848441099612007
0.637997739575189	0.84799233801986
0.639892457835378	0.847546206776466
0.641798321133342	0.847097762659948
0.643715048028398	0.846647076842858
0.645621629368304	0.846199088992998
0.647518114189246	0.845753782177776
0.649425059410605	0.845306329142195
0.651342185260644	0.844856800126647
0.653248923748451	0.844410017427406
0.655145326457278	0.843965963463479
0.657071581415651	0.843515232279152
0.658987162944276	0.843067310844652
0.660892125396856	0.842622180815329
0.662786522921681	0.842179823973919
0.664709663337762	0.841731065592778
0.666621906074319	0.841285159540977
0.668523308083473	0.840842086843663
0.670452516240765	0.840392845502869
0.67237055440056	0.839946515205487
0.674277482362456	0.839503076215028
0.676211283193078	0.839053699274661
0.67813364846104	0.838607289789345
0.680044640846797	0.838163827267694
0.681981577263828	0.837714655063256
0.683906819760314	0.837268504345563
0.685820433928377	0.836825353871701
0.687722485082838	0.836385182555803
0.689649400650889	0.835939563131338
0.691564438824806	0.835496995195347
0.693503583387574	0.835049165339863
0.695430539313293	0.834604458025434
0.697345378127828	0.834162850519574
0.699283413332306	0.833716200896395
0.701209025667097	0.833272720290936
0.703122289644194	0.832832385239407
0.705057848125967	0.832387224667794
0.706980758337987	0.831945276953822
0.708891097788647	0.831506517910483
0.710822838822238	0.8310631465722
0.712741715372913	0.830623029246207
0.714681253221386	0.830178477813792
0.716607637386945	0.829737244183741
0.718520951825249	0.829299302552084
0.720454049221052	0.828857134374729
0.722373794550251	0.828418319907183
0.724312592829954	0.827975452948732
0.726237761856894	0.827535999739947
0.72818125736037	0.827092666518529
0.730110851893932	0.826652805352396
0.732058050504856	0.826209234954734
0.733991082216103	0.825769193123749
0.735910044635303	0.82533265065844
0.737845764950862	0.824892594939388
0.739797660906237	0.824449165583291
0.741734874961325	0.824009372711671
0.743657511974683	0.823573185322559
0.745595495552261	0.823133814445312
0.747548248595839	0.822691397486533
0.749485831156643	0.822252717164036
0.751408355426319	0.821817740699151
0.753344839713198	0.821379901969278
0.75529471349214	0.820939335868296
0.75722895670884	0.820502598447008
0.75917590962789	0.820063289617507
0.761135005185285	0.819621542660083
0.763077916334482	0.819183743571695
0.765004770901295	0.818749855760099
0.76694299859937	0.818313701163138
0.768892041623499	0.817875409977484
0.770824499101979	0.817441142269784
0.772767121236047	0.817004884803391
0.774719356043829	0.816566765653856
0.776654498252101	0.816132775910383
0.77859861666763	0.815697066953569
0.780551166261626	0.815259764499239
0.782486139742084	0.814826690809461
0.784428923643179	0.814392161435202
0.786378980972738	0.813956299510811
0.788311003734586	0.813524758879001
0.790274240122732	0.813086541959628
0.792218841541335	0.812652777989423
0.794169058550457	0.812218054300172
0.79612436835166	0.811782489463821
0.798060634782106	0.811351456540126
0.800024809269066	0.810914505271581
0.801969374104386	0.810482207960834
0.803940361596282	0.810044332294296
0.805891189231451	0.809611228099298
0.807844511524068	0.80917786149026
0.809799831315835	0.808744343399848
0.811756655595139	0.808310783545478
0.813714495699898	0.807877290388208
0.815672867502423	0.807443971093636
0.817631291617401	0.807010931492138
0.819589293568783	0.806578276046516
0.821546403987496	0.806146107810882
0.823522748432154	0.805709986388237
0.825476453049356	0.80527915098582
0.827448011151123	0.80484467048974
0.829396498881165	0.804415561941966
0.831361483772073	0.803983109702261
0.833341826319269	0.803547571248183
0.835298026757046	0.803117631484912
0.837268266032467	0.802684896279792
0.839213999984594	0.802257828653124
0.841172483162266	0.801828248690217
0.843142611922689	0.801396403467913
0.845123287450172	0.800962538375996
0.847077874151245	0.800534674625718
0.849041782048566	0.800105056834425
0.851013939196467	0.799673922993244
0.852993281331562	0.799241508793566
0.854945096479167	0.798815392728347
0.856902947429503	0.798388242400108
0.858865802594568	0.797960284925427
0.860832640687605	0.797531744579911
0.862802451567846	0.797102842621606
0.864774237072413	0.796673797114403
0.86674701182512	0.796244822764251
0.868719804006753	0.795816130759421
0.870691656112513	0.795387928617499
0.872661625678651	0.794960420042499
0.874628785973155	0.794533804785338
0.876620685910891	0.794102112762472
0.878579034255747	0.793677974819086
0.880559403770533	0.793249352194606
0.882532474951055	0.792822593509869
0.884497414210428	0.792397875393055
0.886479491207867	0.791969737451008
0.888476480006676	0.791538667077049
0.890435923351756	0.791115982480662
0.892407820339309	0.790690892293724
0.894390024235655	0.790263863832687
0.896380412856015	0.789835357918525
0.898376892213086	0.789405828094878
0.90035466426852	0.788980606446143
0.902335409352513	0.788555027977535
0.904317140269727	0.788129520166534
0.906297909383967	0.787704500868391
0.908296634171015	0.787275914209995
0.910289660998671	0.786848834525883
0.912275182280935	0.786423645995521
0.914251442687772	0.786000720608825
0.916216741391772	0.785580417736137
0.918206281787312	0.785155211191391
0.920179704060031	0.784733728105945
0.922170434367438	0.784308829252159
0.924140176602669	0.783888687400847
0.926120598704642	0.783466545346988
0.928107548023904	0.78304329156226
0.930096968042263	0.782619791728562
0.932084911518933	0.782196886003541
0.934067552748304	0.781775386497755
0.936041198890793	0.78135607496887
0.938029541011766	0.780933919000658
0.940026273917593	0.780510261812223
0.94199996094411	0.780091770091142
0.943996298017164	0.779668754274625
0.946006652978747	0.779243050863961
0.948000233241541	0.778821179451837
0.949993341182512	0.778399686264263
0.951998692412075	0.77797588441211
0.953986473217919	0.777556073157464
0.955986813384942	0.777133887845359
0.957987392231701	0.776711931196022
0.959976493892302	0.776292671626236
0.96197433452342	0.775871847122992
0.963964819408552	0.775452847849494
0.965960211594035	0.77503309159847
0.967940723970549	0.774616738469927
0.969958485593791	0.77419283396942
0.971979177574509	0.773768596087217
0.973971008654124	0.77335069357675
0.97597587107525	0.772930333500458
0.977976780863615	0.772511078463419
0.979974223805581	0.772092824834568
0.981992314185394	0.771670526462607
0.983984260607111	0.771253973306126
0.985986409551503	0.770835561038541
0.988004643553056	0.770414065435298
0.989999845951203	0.769997654029445
0.991995481009327	0.76958142473016
0.994010499764422	0.769168124736036
0.996004195531078	0.768759198295549
0.997975025430877	0.768354961866566
0.999980742937472	0.767943569649409
1.00131450611925	0.767633846523405
1.00264461616438	0.767324971718712
1.00398621194323	0.767013429727007
1.00600738288047	0.766591778116383
1.00802456861741	0.766171244984862
1.01003777656159	0.765751826755448
1.01204701410772	0.76533351986665
1.01405228864026	0.764916320770455
1.01605360752566	0.764500225933681
1.01805097812013	0.764085231836622
1.0200728876941	0.763665423685813
1.02209075044259	0.763246740734704
1.02410457400168	0.762829179354402
1.02611436598946	0.762412735932863
1.02814838663303	0.761991558676075
1.03017827695764	0.761571523685707
1.03220404487152	0.761152627240526
1.03422569826237	0.760734865632103
1.03624324501274	0.760318235167513
1.03825669298208	0.759902732169335
1.04026605001701	0.759488352976321
1.04227132395386	0.759075093940032
1.044272522611	0.758662951428202
1.04629739404957	0.758246214535386
1.04831809224133	0.757830617957043
1.05033462528709	0.757416157953742
1.05237457040446	0.756997170236221
1.05441025208008	0.756579342790742
1.05644167871517	0.756162671768683
1.05846885868782	0.755747153338943
1.06049180036845	0.755332783684582
1.06251051210692	0.754919559006178
1.06452500223767	0.754507475519815
1.06653527908234	0.754096529455731
1.06854135094713	0.753686717061686
1.07057028076797	0.753272513261383
1.07259490819131	0.752859466298343
1.07464218189451	0.752442081794931
1.07668505532554	0.752025877258263
1.07872353739914	0.751610848708283
1.08075763701207	0.751196992178416
1.08278736304826	0.750784303722307
1.08481272436339	0.750372779407083
1.08683372981057	0.749962415318741
1.08885038821468	0.749553207558109
1.09086270838773	0.74914515224421
1.09289712230931	0.748732892819185
1.09492710111113	0.748321808431836
1.09697896204947	0.747906572892696
1.09902629058651	0.747492534928927
1.10106909616335	0.747079690433084
1.10310738819542	0.746668035313226
1.1051411760853	0.746257565496958
1.10717046920988	0.745848276928061
1.10919527693838	0.74544016556784
1.11121560861433	0.745033227395125
1.11325732020772	0.744622257538331
1.11529445934256	0.744212482929535
1.11735276671866	0.743798728802681
1.11940640490413	0.743386191918265
1.12145538388954	0.74297486803067
1.12349971363464	0.742564752911803
1.12553940408892	0.742155842352444
1.12757446517617	0.741748132161572
1.12960490680224	0.741341618167711
1.13163073885498	0.740936296214213
1.13367723879656	0.740527111743475
1.1357190333956	0.740119140822924
1.13778128443067	0.739707358699874
1.1398387340972	0.739296811555952
1.14189139293523	0.738887495013434
1.14393927146681	0.738479404714142
1.14598238018833	0.738072536320119
1.14802072957821	0.737666885511608
1.15005433008916	0.737262447988396
1.15208319216109	0.736859219469143
1.15413201291764	0.736452294166734
1.15617600025419	0.736046598805869
1.15823973533607	0.735637257078127
1.16029854181928	0.735229166135825
1.16235243080616	0.734822321478569
1.16440141338109	0.734416718623489
1.16644550059504	0.734012353110632
1.1684847034836	0.733609220497567
1.17051903305924	0.733207316364783
1.17257266275877	0.732801867473473
1.17464542892796	0.732392913352561
1.17671312153902	0.73198523304277
1.17877575231053	0.731578821882617
1.18083333293792	0.731173675233535
1.18288587508585	0.730769788478523
1.184933390401	0.730367157020131
1.18697589050177	0.729965776283147
1.18901338698351	0.729565641711909
1.19106952727506	0.72916211160557
1.19314414785573	0.728755224943061
1.19521356575324	0.728349628818015
1.19727779328185	0.727945318436842
1.19933684273271	0.72754228903089
1.20139072636613	0.727140535851727
1.20343945642448	0.72674005417249
1.20548304511416	0.726340839289906
1.20754467099052	0.725938365419459
1.20962417046865	0.72553267109388
1.2116983304743	0.725128287088762
1.21376716396105	0.724725208462905
1.21583068384397	0.724323430300723
1.21788890302015	0.723922947706175
1.21994183434305	0.723523755809505
1.22198949065326	0.723125849761855
1.22405458005097	0.722724818845778
1.2261369390514	0.722320701115455
1.22821382614981	0.721917911875001
1.23028525492628	0.721516446040325
1.23235123894035	0.721116298552948
1.23441179171818	0.720717464378656
1.23646692674999	0.720319938505479
1.23851665750287	0.719923715947731
1.24058322048951	0.719524500104676
1.24266645250502	0.71912232851892
1.24474408480297	0.718721501971434
1.24681613161304	0.718322015243326
1.24888260713153	0.717923863139291
1.25094352552395	0.717527040490314
1.25299890092241	0.717131542151642
1.25507055626978	0.716733170597269
1.25715832839711	0.716331962968087
1.25924036327293	0.715932120571322
1.26131667580992	0.71553363803171
1.26338728088737	0.715136509999598
1.26545219334861	0.714740731150946
1.26751142799592	0.714346296187325
1.2695863929211	0.713949106045457
1.27167692513239	0.713549197432166
1.27376158668182	0.71315067279496
1.27584039317273	0.712753526606921
1.27791336016741	0.712357753366743
1.27998050319475	0.711963347602776
1.28204183774256	0.711570303868311
1.2841393329559	0.711170625011039
1.28623081228857	0.710772353056453
1.28831629207315	0.710375482304414
1.29039578860881	0.709980007081067
1.29246931815363	0.709585921742215
1.29453689691951	0.709193220670622
1.29659854108751	0.708801898278036
1.29869538510402	0.708404151837004
1.30078608825383	0.708007828202703
1.3028706675756	0.707612921532101
1.30494914006689	0.707219426011825
1.30702152267647	0.706827335856808
1.3090878323172	0.706436645312988
1.31118848673381	0.706039717157835
1.31328286267275	0.705644232135666
1.31537097792499	0.705250184236294
1.31745285022755	0.704857567481886
1.31952849727898	0.704466375926285
1.32159793673156	0.704076603650972
1.32370086776432	0.703680778052678
1.32579738663432	0.703286414619514
1.32788751188482	0.702893507182226
1.32997126201544	0.702502049601889
1.33204865546933	0.702112035772608
1.33411971064595	0.701723459618816
1.33622340680801	0.701329012156946
1.33832056125864	0.700936044592178
1.34041119330368	0.700544550596863
1.34249532219762	0.70015452387773
1.34457296714103	0.699765958173184
1.34664414728315	0.699378847256005
1.34874712113591	0.698986044658967
1.35084342806011	0.698594738380717
1.35293308813187	0.698204921941955
1.35501612136571	0.697816588898431
1.35713030449267	0.697422700693973
1.3592376589035	0.697030337034682
1.36133820554732	0.696639491223549
1.36343196532188	0.696250156603333
1.3655189590659	0.695862326548474
1.3675992075539	0.695475994470479
1.36970976222406	0.695084283211329
1.37181337141867	0.694694110336884
1.37391005686482	0.694305469009266
1.37599984023057	0.69391835242767
1.37808274311977	0.693532753828361
1.3801952123502	0.693141929620739
1.38230060207078	0.692752663204718
1.38439893484565	0.692364947569202
1.38649023317478	0.691978775740161
1.38857451949906	0.691594140782663
1.39068763505299	0.691204432012315
1.39279354090649	0.690816299302732
1.3948922604736	0.690429735472961
1.39698381709642	0.690044733379125
1.39910356652095	0.689654788255505
1.40121595615039	0.689266443580513
1.40332101031537	0.688879691965602
1.40541875327723	0.688494526063342
1.40750920921771	0.688110938567414
1.40962712545463	0.687722556679411
1.4117375594703	0.687335791245857
1.41384053644784	0.686950634717115
1.41593608149332	0.686567079584665
1.41805845470033	0.686178858102661
1.42017320190003	0.6857922755454
1.42228034921271	0.685407324161714
1.42437992267648	0.685023996244248
1.42647194824729	0.684642284130133
1.42859007605256	0.684256050828954
1.43070046382561	0.6838714701586
1.43280313854173	0.683488534214904
1.43493138409495	0.68310118409472
1.4370517251632	0.682715515130327
1.43916418975653	0.682331519177606
1.44126880579766	0.681949188138951
1.44336560112204	0.681568513963931
1.44548724727737	0.68118356765827
1.44760088350119	0.680800313909353
1.44970653866369	0.680418744428825
1.45183651702902	0.68003300772598
1.45395832607085	0.679648990548546
1.45607199572236	0.679266684372261
1.45817755580889	0.678886080721394
1.46027503605821	0.678507171172112
1.46239612719932	0.678124233058763
1.46450895272134	0.677743023537667
1.46664495828535	0.677357871142656
1.46877251292855	0.676974481516473
1.4708916486228	0.676592845714272
1.47300239722185	0.676212954847152
1.47510479047674	0.675834800078108
1.47722965815376	0.675452838099428
1.4793459879194	0.675072645599389
1.48148436377361	0.674688730154997
1.48361401984504	0.674306617220673
1.48573499016478	0.673926297444466
1.48784730863808	0.673547761532391
1.48995100905467	0.673171000247755
1.49207605822309	0.672790648449796
1.49419231044439	0.672412103489751
1.49632948646549	0.67203005071863
1.49845768754517	0.671649836614406
1.5005769497917	0.671271451432179
1.50268730917984	0.670894885485689
1.50481799180163	0.670514925288769
1.50693959604588	0.670136815463683
1.50908110106492	0.66975539280709
1.51121335329392	0.669375851247277
1.51333639106729	0.668998180594495
1.5154502525705	0.668622370723698
1.51755497584522	0.668248411575222
1.5196789207957	0.667871265561123
1.52182175445961	0.667490997631454
1.52395506916238	0.66711265019808
1.52607890548762	0.666736212636511
1.52819330385719	0.666361674393703
1.53032600464224	0.665984122708513
1.53244909991976	0.665608499172378
1.53459008241509	0.665229940691604
1.53672129333256	0.664853338725107
1.53884277551529	0.664478682229163
1.54095457163178	0.66410596023351
1.54308367750839	0.663730408978683
1.54522976302516	0.663352091825407
1.54736579341794	0.662975775290545
1.54949181398191	0.662601447847774
1.55160786981455	0.66222909804559
1.55374033513708	0.661854085652498
1.5558888812648	0.661476473282418
1.558027099663	0.661100902872775
1.56015503808919	0.660727362420718
1.56227274410317	0.660355840005629
1.56440596908343	0.659981818395561
1.56655438625816	0.65960535938146
1.56869221473422	0.659230980833567
1.5708195047597	0.658858670283961
1.57293630636703	0.658488415350998
1.57509282590203	0.658111438556986
1.57723845571197	0.657736590700254
1.57937324878199	0.657363858768955
1.58149725785335	0.656993229840884
1.58363511087575	0.656620406599501
1.58578648468229	0.656245449322592
1.58792673179405	0.65587265378455
1.59005590770218	0.655502006528004
1.5921981400502	0.655129307377397
1.59435310729137	0.654754615931108
1.59649666744465	0.654382129698965
1.59862887877166	0.65401183469517
1.60074979926181	0.653643717033003
1.60290637330201	0.653269632215209
1.60505126933826	0.652897793839676
1.60718454843087	0.652528187394875
1.60930627134998	0.652160798477791
1.61146237769262	0.651787675521734
1.6136065457965	0.651416837771858
1.6157388395309	0.65104827020101
1.61790444368529	0.650674165539557
1.62005779494053	0.650302397653803
1.62219896031119	0.649932950895154
1.62432800648064	0.649565809733644
1.6264891082876	0.649193359168323
1.62863771847202	0.648823279229728
1.63077390688312	0.648455553770495
1.6329410910153	0.648082711332507
1.63509548541278	0.64771228718148
1.63723716312914	0.647344264556022
1.63936619683286	0.646978626828198
1.64152499234468	0.646608093500986
1.6436707829177	0.646240007185208
1.64580364443503	0.645874350645641
1.64796522538081	0.645503985712174
1.65011352166227	0.645136111326081
1.65224861240026	0.644770709650919
1.65441138743541	0.644400784572533
1.65656060705194	0.644033391572943
1.65869635362899	0.643668512219876
1.66085875760365	0.643299292087123
1.66300734479514	0.642932643510192
1.66514220085116	0.642568547468394
1.66730269659728	0.642200290754353
1.66944912398339	0.641834642976299
1.67162034769012	0.641464984707876
1.67377717052386	0.641097990599465
1.67591968523176	0.64073364030729
1.67808599322922	0.640365455460038
1.68023766786702	0.639999968040129
1.68241230267737	0.639630793221367
1.68457198431962	0.639264368158407
1.68671681272507	0.638900671201905
1.68888361639675	0.638533458070482
1.6910352549956	0.638169023674111
1.69320804863307	0.637801216816177
1.69536537146745	0.63743623794353
1.69750733065532	0.637074064128222
1.69966948132771	0.636708683879305
1.70181597121454	0.636346156165977
1.70398184775623	0.63598056191141
1.70613177308761	0.635617866212116
1.70830028592886	0.635252242375055
1.71045256416774	0.634889561613269
1.7126226370262	0.634524089542017
1.71477619921303	0.634161603523896
1.71694676992817	0.633796461364512
1.7191005615154	0.6334343466569
1.72127058287277	0.633069709233901
1.72342356453363	0.632708139049073
1.72559200505562	0.632344177756241
1.72777526349182	0.631977936902101
1.72994084823509	0.631614866197351
1.7320888988863	0.63125493691617
1.73425089038752	0.630892874249213
1.73642619133817	0.630528787440065
1.73858335067753	0.630167939533151
1.74075307881916	0.629805192194915
1.74293475012164	0.629440653133538
1.74509769559976	0.629079445590045
1.7472718584041	0.628716567726891
1.74945661992592	0.628352125512627
1.75162209658829	0.627991102302646
1.75376845480817	0.627633464669875
1.75595336307394	0.627269605951931
1.75811845202488	0.62690924882391
1.76029213000571	0.626547663103723
1.76247379603946	0.626184950728638
1.7646351390989	0.625825816497362
1.7668037986841	0.625465665628543
1.7689791843607	0.625104597777912
1.77113377340343	0.624747178869566
1.77332111579528	0.624384526951554
1.77548701579464	0.624025628662401
1.77765783649727	0.623666112930192
1.77983300611219	0.623306075384769
1.78198631933345	0.622949850853595
1.78416875087138	0.622589007202407
1.78632872182146	0.622232073071531
1.78851617891352	0.621870795138688
1.790680590781	0.621513519378876
1.79287087357738	0.621152171333703
1.79503754731781	0.620794914076936
1.79722849600031	0.620433851894092
1.79939529377676	0.620076964911873
1.8015847919069	0.61971653586449
1.8037496203637	0.619360362076493
1.80593559807173	0.619000904267737
1.80809641144126	0.618645777286843
1.81027684842253	0.618287619214499
1.81243165145744	0.617933862922844
1.81460457982245	0.617577323076933
1.81679437209523	0.617218210979617
1.81895735318351	0.616863687418236
1.82113574240213	0.616506830588053
1.82332829923421	0.616147847298266
1.8254929410567	0.61579362550865
1.827670344116	0.615437506627217
1.82985929367662	0.615079692205178
1.83205858171991	0.614720382271819
1.83422825964169	0.614366100576474
1.83640694666692	0.614010538033972
1.838593467401	0.613653888347297
1.84078665622164	0.613296343217616
1.84298535828792	0.612938092180483
1.84515231076534	0.612585202982788
1.84732356371456	0.612231800953121
1.84949800301951	0.611878068075379
1.85167452797987	0.61152418376614
1.85385205221488	0.611170324734464
1.85602950448754	0.610816664855856
1.85820582954675	0.610463375043526
1.86037998889509	0.610110623130439
1.86255096155905	0.60975857375608
1.86474915081489	0.609402299425349
1.86694110646716	0.60904722399308
1.86912586849737	0.608693500913486
1.87133231808302	0.608336455722555
1.8734993654233	0.607985971309963
1.87568523502731	0.607632627856194
1.87788747171972	0.607276826396468
1.88007593454396	0.606923436616339
1.88224981713237	0.606572584792411
1.8844349899568	0.606220094841776
1.88662911402363	0.605866346303308
1.88882988176677	0.605511712862072
1.89103502093499	0.605156561738655
1.89324229831244	0.604801253098064
1.8954495232927	0.604446139496357
1.8976545512501	0.604091565356933
1.89985528676976	0.603737866475131
1.90204968666962	0.603385369560578
1.90423576283515	0.603034391810534
1.90641158486908	0.602685240516268
1.90861689658316	0.602331540109845
1.91080613942113	0.601980598875881
1.91297759270286	0.601632688121362
1.91516803830101	0.601281914470303
1.91737271103237	0.600929044794762
1.91955062717171	0.600580636887194
1.92173567314346	0.600231267092276
1.92392338915057	0.599881649373279
1.9261094359478	0.599532476985057
1.92828960828567	0.59918442037988
1.93045984732487	0.598838125294582
1.93264620525461	0.598489435136729
1.93484174971724	0.598139458266444
1.93703974146495	0.597789270037364
1.93923366726364	0.597439907630318
1.94144296226001	0.597088277228725
1.94365840695565	0.59673584850219
1.94587111024412	0.596384035914495
1.94807256581101	0.596034189912875
1.9502547025721	0.595687589100695
1.95245059783422	0.59533897863696
1.95464672762939	0.594990506886072
1.95683023258937	0.594644212509163
1.95902330618858	0.594296575033797
1.96120828232137	0.593950394679236
1.96339862376193	0.59360353780695
1.96560048644881	0.593255031268153
1.96781300825101	0.59290501384242
1.97002872517476	0.592554667651991
1.97221277947197	0.592209500647805
1.97441110787935	0.591862250625594
1.97660508884824	0.591515859917193
1.97879525655671	0.591170242905921
1.98100805329071	0.590821228793139
1.9831921746821	0.590476908550594
1.98538747532464	0.590130996848752
1.98760040656794	0.589782480209175
1.98978807967545	0.589438112009829
1.9919762239468	0.589093838917963
1.99399179649136	0.588739981338789
1.99600736903593	0.588386123759614
1.99799726549712	0.588096297551909
1.99998716195831	0.587806471344204
2.00198989646119	0.587455983837212
2.00399263096407	0.58710549633022
2.00620495615424	0.586760036958792
2.00841498961531	0.586415147653272
2.01062273317029	0.586070827199086
2.01282818863705	0.585727074388401
2.01503135784115	0.585383888012708
2.01723224260304	0.585041266870239
2.01943084474571	0.584699209760575
2.02162716609473	0.584357715486667
2.02382120847567	0.584016782854834
2.02601297370897	0.583676410674767
2.02820246362277	0.583336597758853
2.030418460973	0.582992880135091
2.03263212647012	0.582649734155105
2.03484346201416	0.582307158593537
2.03705246950259	0.581965152229072
2.039259150838	0.581623713843092
2.04149213770083	0.581278416403633
2.04372274148677	0.580933699293973
2.04595096417544	0.58058956125775
2.04817680774134	0.580246001041298
2.05040027416665	0.579903017395667
2.05262136542587	0.579560609075279
2.05484008350119	0.57921877483725
2.0570564303671	0.57887751344207
2.05927040800323	0.578536823653594
2.06148201839435	0.5781967042404
2.06369126351493	0.577857153972409
2.06589814534974	0.577518171624265
2.06810266587584	0.577179755973304
2.07030482707543	0.576841905800235
2.07250463093069	0.576504619889137
2.07470207942126	0.576167897027456
2.07689717453189	0.575831736006684
2.07911803203605	0.575491834091208
2.08133647948545	0.575152506036341
2.08355251893932	0.574813750596505
2.08576615246202	0.574475566528143
2.08800537405047	0.574133680037819
2.09024213262724	0.573792376930581
2.09247643032859	0.573451655925801
2.09470826929846	0.573111515747569
2.09693765167825	0.572771955122673
2.09916457960677	0.572432972781943
2.10138905522797	0.572094567458906
2.10361108068067	0.571756737891806
2.10583065810883	0.571419482821586
2.10804778965382	0.57108280099323
2.11026247745961	0.570746691153745
2.112474723665	0.570411152055531
2.11468453041653	0.570076182453008
2.11689189985557	0.569741781104643
2.11909683412351	0.56940794677227
2.12129933536688	0.569074678221096
2.12352690823239	0.568737816417405
2.12575199124959	0.568401532099173
2.12797458664459	0.568065823995209
2.13019469663836	0.567730690839713
2.13243970319731	0.567392001997895
2.13468216715901	0.567053899793305
2.13692209083428	0.566716382921723
2.13915947653142	0.566379450082976
2.1413943265587	0.566043099978913
2.14362664322697	0.565707331318122
2.14585642884194	0.565372142809865
2.14808368571447	0.565037533168122
2.15030841615539	0.564703501111593
2.15253062247042	0.564370045360997
2.15475030697041	0.564037164641773
2.15696747196107	0.563704857681383
2.15918211975582	0.563373123212679
2.16139425266036	0.56304195997121
2.16360387298555	0.562711366695221
2.16583790058477	0.562377318394943
2.16806935866792	0.562043851466492
2.17029824963059	0.561710964615086
2.1725245758632	0.56137865654729
2.17477513366584	0.561042930172816
2.17702306946279	0.560707793968079
2.17926838573437	0.560373246604597
2.18151108496088	0.560039286757256
2.18375116962263	0.55970591310364
2.18598864220506	0.559373124328074
2.18822350518336	0.559040919114882
2.19045576104296	0.5587092961558
2.19268541226161	0.558378254143241
2.19491246131962	0.55804779177501
2.1971369106973	0.55771790775228
2.19935876287495	0.55738860078027
2.20157802033289	0.557059869566893
2.20379468554886	0.556731712824783
2.20600876100316	0.556404129269269
2.20824657792242	0.556073225539534
2.21048174811505	0.555742906099434
2.21274054067926	0.555409291296259
2.21499662912566	0.555076271908676
2.21725001610917	0.554743846578545
2.2195007042924	0.554412013949748
2.22174869633025	0.554080772673584
2.22399399488532	0.553750121402022
2.22623660260997	0.553420058792427
2.22847652216424	0.553090583506206
2.23071375620302	0.55276169420881
2.23294830738637	0.552433389568386
2.23518017836662	0.5521056682578
2.23740937180124	0.551778528953289
2.23963589034515	0.551451970335805
2.24185973665325	0.551125991088998
2.24408091337788	0.550800589900563
2.24632522125723	0.550471989314554
2.24856680253166	0.550143977627766
2.25080565994595	0.549816553494189
2.25306750042045	0.549485959692469
2.25532655966929	0.549155964279417
2.2575828405297	0.548826565871956
2.259836345844	0.548497763093075
2.26208707844942	0.548169554569806
2.26433504118829	0.547841938933226
2.26658023689268	0.547514914817782
2.2688226684075	0.54718848086129
2.2710623385674	0.546862635708308
2.27329925020445	0.546537378004065
2.27553340616098	0.546212706399187
2.2777648092665	0.545888619549687
2.27999346235822	0.545565116112929
2.28221936827078	0.545242194752342
2.28446779443728	0.544916192016133
2.286713416416	0.544590781929359
2.28898143877987	0.54426231431831
2.29124659956993	0.543934449942095
2.29350890180824	0.543607187390673
2.29576834852716	0.543280525258726
2.29802494274875	0.542954462144977
2.30027868749767	0.542628996652194
2.30252958580113	0.542304127386516
2.30477764068119	0.541979852959473
2.30702285515993	0.541656171986638
2.30926523225686	0.541333083086957
2.31150477499406	0.541010584884092
2.3137414863936	0.540688676005075
2.31597536947242	0.540367355082332
2.31820642724746	0.540046620750308
2.32045942226245	0.539722915249415
2.32270953499843	0.539399806663794
2.32498146480772	0.539073750311083
2.32725045500331	0.538748301205614
2.32951650880497	0.53842345791106
2.33177962942736	0.538099218997163
2.33403982008768	0.537775583036361
2.33629708400059	0.537452548605808
2.33855142438329	0.537130114286705
2.34080284444273	0.536808278665644
2.34305134739356	0.536487040331911
2.34529693644784	0.536166397880188
2.34753961481253	0.535846349909198
2.34977938569714	0.535526895021708
2.35201625230603	0.535208031825206
2.35425021784873	0.5348897589292
2.3565055375686	0.534568622643949
2.35878211961203	0.534244640892846
2.36105568312889	0.533921271035639
2.36332623153665	0.533598511609043
2.36559376824767	0.53327636115449
2.36785829667174	0.532954818216784
2.3701198202212	0.532633881346118
2.37237834230327	0.532313549096059
2.37463386632774	0.531993820026237
2.37688639569412	0.531674692699654
2.37913593381476	0.531356165683354
2.38138248408404	0.531038237549102
2.38362604990917	0.530720906873379
2.3858666346871	0.530404172237384
2.38810424181992	0.530088032225013
2.3903864226309	0.529765773179994
2.39266550480335	0.529444131380546
2.39494149195247	0.529123105333727
2.39721438769089	0.52880269354929
2.39948419562865	0.52848289454373
2.40175091937838	0.528163706836912
2.40401456254758	0.527845128954091
2.40627512874373	0.527527159423894
2.40853262156919	0.527209796781688
2.41078704462888	0.526893039564187
2.41303840152516	0.526576886315521
2.41528669585524	0.526261335583188
2.41753193121891	0.525946385919404
2.41977411121082	0.525632035879758
2.42205989040164	0.525311748990871
2.42434249305783	0.524992083964553
2.42662192299999	0.524673039279553
2.42889818404617	0.524354613417993
2.43117128001181	0.524036804869404
2.43344121470983	0.523719612126017
2.43570799195055	0.523403033685453
2.43797161554944	0.523087068050727
2.44023208930912	0.522771713727549
2.4424894170348	0.522456969228368
2.44474360253423	0.522142833069005
2.44699464960491	0.521829303770672
2.4492425620469	0.521516379859974
2.45148734366025	0.521204059864863
2.45377474867864	0.520885982147935
2.45605890165418	0.52056853018938
2.45833980661544	0.520251702444357
2.46061746758844	0.519935497369372
2.46289188859404	0.519619913427674
2.4651630736557	0.519304949087226
2.46743102679171	0.518990602820039
2.46969575201525	0.518676873103514
2.47195725334206	0.518363758420443
2.47421553478275	0.518051257256992
2.47647060034534	0.517739368105389
2.47872245403788	0.517428089462583
2.48097109986071	0.51711741982889
2.48326145297104	0.516801157827995
2.48554847692041	0.516485526325815
2.4878321759505	0.516170523745833
2.49011255429785	0.515856148518941
2.49238961620161	0.515542399079405
2.49466336588804	0.515229273866882
2.4969338075937	0.514916771326419
2.49920094554488	0.514604889907109
2.50146478396272	0.514293628064787
2.50372532707094	0.513982984259327
2.50598257909068	0.513672956953979
2.5082365442354	0.513363544618728
2.51053135999795	0.513048692164677
2.51282276746327	0.512734475855561
2.51511077109643	0.512420894084531
2.51739537534968	0.512107945250127
2.5196765846778	0.511795627756283
2.5219544035356	0.511483940011653
2.52422883636504	0.511172880430952
2.52649988761578	0.51086244743227
2.52876756172723	0.510552639440435
2.53103186313621	0.510243454885667
2.5332927962821	0.509934892201557
2.53555036559405	0.509626949827761
2.53784792787588	0.509313717412567
2.54014200488102	0.50900112615765
2.54243260129536	0.508689174427176
2.54471972179707	0.508377860590032
2.54700337106177	0.508067183021168
2.54928355375994	0.507757140100253
2.55156027456206	0.507447730212348
2.55383353813091	0.507138951748582
2.55610334913183	0.5068308031048
2.55836971221989	0.506523282680892
2.56063263205017	0.506216388884835
2.56293474712267	0.505904342705393
2.56523329741249	0.505592943719331
2.56752828783146	0.505282190256441
2.56981972328885	0.504972080653255
2.57210760867081	0.504662613252373
2.57439194890459	0.504353786400437
2.57667274889432	0.504045598451503
2.57895001349278	0.503738047762998
2.5812237476041	0.503431132699764
2.58349395613241	0.503124851630011
2.58576064393049	0.502819202929365
2.58802381587681	0.50251418497682
2.59032532450076	0.502204160519856
2.59262319595345	0.50189478703345
2.59491743534441	0.501586062823802
2.59720804786022	0.501277986200484
2.59949503858473	0.500970555481157
2.60177841267885	0.500663768988199
2.60405817522643	0.500357625049379
2.60633433138837	0.500052121998534
2.60860688624853	0.499747258174219
2.61087584491646	0.499443031921727
2.61318240302464	0.499133922923978
2.61548524356975	0.498825471467078
2.61778437189239	0.498517675821507
2.62007979338456	0.498210534263809
2.62237151343822	0.497904045074574
2.62465953736833	0.49759820654248
2.62694387056686	0.497293016960921
2.62922451840012	0.49698847462936
2.63150148620873	0.496684577852649
2.63377477930764	0.49638132494171
2.63604440306316	0.496078714212853
2.6383103628159	0.495776743988456
2.64061306406825	0.495470032793021
2.64291198030644	0.495163981711822
2.64520711712787	0.494858588993096
2.6474984801556	0.49455385289182
2.649786074987	0.494249771669037
2.6520699071938	0.493946343590507
2.65434998242472	0.493643566928732
2.65662630620013	0.493341439962279
2.65893875581403	0.493034672961144
2.66124733275562	0.492728575093233
2.66355204287906	0.492423144564319
2.66585289203849	0.492118379584895
2.66814988608806	0.491814278371518
2.67044303088191	0.491510839147485
2.67273233227419	0.491208060142836
2.67501779609338	0.490905939592326
2.67729942816795	0.490604475737452
2.67957723432636	0.490303666825775
2.68185122039708	0.490003511111599
2.68412139215724	0.489704006853271
2.68642683253417	0.489400000700194
2.68872833794861	0.489096665067462
2.69102591451148	0.488793998142652
2.69331956833369	0.488491998118055
2.69560930550046	0.488190663194054
2.69789513207135	0.487889991576423
2.70017705415728	0.487589981477
2.70249369017954	0.487285558406901
2.70480630073113	0.486981815780662
2.70711489223106	0.486678751735981
2.70941947099565	0.486376364420668
2.71172004339258	0.486074651985225
2.71401661578951	0.48577361258892
2.71630919450275	0.485473244397085
2.71859778589998	0.48517354558112
2.72088239627183	0.484874514319836
2.7231630319603	0.48457614879744
2.72543969930739	0.484278447204202
2.72775028473493	0.483976458069657
2.7300567814516	0.483675151450218
2.73235919603048	0.483374525464038
2.734657535096	0.483074578236682
2.73695180524691	0.48277530790113
2.73924201308196	0.48247671259508
2.74152816517424	0.482178790464993
2.74384768135981	0.481876667668666
2.74616302127905	0.481575236479228
2.74847419186453	0.481274494968995
2.75078119999743	0.480974441219049
2.75308405250759	0.480675073315863
2.75538275632755	0.480376389353325
2.7576773182358	0.480078387433408
2.75996774516487	0.479781065662808
2.76225404389326	0.479484422156305
2.76453622127649	0.479188455034748
2.76681428414438	0.478893162425723
2.76912491763754	0.478593791461838
2.7714313168878	0.478295113088901
2.7737334890331	0.477997125364403
2.77603144116004	0.477699826352574
2.7783251803809	0.477403214123037
2.78061471385931	0.477107286754177
2.78293632544436	0.476807356828771
2.78525361130261	0.476508129722483
2.78756657888014	0.476209603440904
2.78987523559732	0.475911775999061
2.7921795888232	0.475614645416699
2.79447964597816	0.475318209723002
2.79677541445692	0.475022466953215
2.79906690165418	0.474727415150003
2.80135411488764	0.474433052362092
2.80363706157767	0.474139376646974
2.80595135511949	0.473841808973664
2.80826126285248	0.473544946015475
2.8105667924538	0.473248785758451
2.81286795162626	0.472953326196051
2.81516474802134	0.472658565329822
2.8174924591654	0.472359977976468
2.81981568800991	0.472062106874666
2.82213444254013	0.471764949953843
2.82444873071566	0.471468505152862
2.82675856054741	0.471172770416654
2.82906393996932	0.470877743699584
2.83136487691527	0.470583422961412
2.83366137934487	0.470289806172006
2.83595345516635	0.469996891305952
2.83824111231361	0.469704676347947
2.84055895485503	0.469408743202109
2.8428722600217	0.469113527191456
2.84518103613267	0.468819026229237
2.84748529137861	0.468525238237468
2.84978503400155	0.468232161144901
2.85211453099424	0.467935430012478
2.85443939656069	0.467639426906637
2.85675963922535	0.467344149688059
2.85907526753837	0.467049596222812
2.86138629007555	0.466755764387752
2.86369271536136	0.466462652065124
2.8659945518689	0.466170257147287
2.86829180812263	0.465878577533336
2.87058449262133	0.465587611129784
2.87287261383813	0.465297355852576
2.87518976351043	0.46500355238611
2.87750223212463	0.464710476837036
2.87981002846194	0.464418127050531
2.88211316132925	0.464126500881881
2.8844449522489	0.463831380970858
2.88677196163993	0.463537001403358
2.88909419861734	0.46324335996457
2.8914116723475	0.46295045444777
2.89372439197109	0.462658282654997
2.89603236660312	0.462366842396379
2.89833560530725	0.462076131491479
2.90063411717281	0.461786147767274
2.90292791131481	0.461496889058831
2.9052496993459	0.461204232028237
2.90756665249347	0.460912316439136
2.90987878015496	0.460621140058518
2.91218609175348	0.460330700661462
2.91452102768524	0.460036916438781
2.91685103024001	0.459743885548556
2.91917610914903	0.459451605698463
2.92149627416922	0.459160074605615
2.92381153508316	0.458869289993193
2.92612190154506	0.458579249595832
2.92842738331183	0.458289951156259
2.93072799003768	0.458001392425288
2.93302373140249	0.457713571162494
2.93534643627517	0.457422498553813
2.93766415952551	0.457132179453505
2.93997691119285	0.456842611555092
2.94231631617529	0.456549836853036
2.944650633031	0.456257829350609
2.94697987210743	0.455966586671909
2.9493040438034	0.455676106450472
2.95162315849204	0.455386386329269
2.9539372265465	0.455097423960708
2.95624625826288	0.454809217006634
2.95855026398865	0.454521763136977
2.96084925401991	0.454235060033129
2.9631742396734	0.453945241820583
2.96549409424406	0.453656190054118
2.96780882838748	0.453367902347047
2.97014924903875	0.45307654332739
2.97248443364337	0.4527859639955
2.97481439326773	0.452496161897291
2.97713913892687	0.452207134588113
2.97945868163582	0.451918879634101
2.98177303238396	0.451631394608801
2.98408220210929	0.45134467709722
2.98638620180118	0.451058724694475
2.98868504237196	0.450773535004444
2.99100891612265	0.450485363805487
2.993327516468	0.450197970623417
2.99567089929198	0.449907631348508
2.99800889401555	0.449618085378482
3.00034151234699	0.449329330174998
3.0026687659946	0.449041363209156
3.00499066661531	0.448754181963511
3.00730722586609	0.448467783928707
3.00961845537818	0.448182166608195
3.01192436675717	0.447897327512839
3.01422497160867	0.447613264165637
3.01654970969336	0.447326342803782
3.01886902796767	0.447040212147135
3.02121222962121	0.446751258351364
3.02354989792473	0.446463110191569
3.02588204527977	0.446175765049203
3.02820868401086	0.445889220314483
3.03052982649387	0.445603473389757
3.03284548505331	0.445318521687484
3.03515567193668	0.445034362630906
3.03746039946851	0.444750993654724
3.03978842201211	0.444464880537955
3.04211087292264	0.44417957213848
3.04445636958154	0.443891554006853
3.04679618212046	0.44360435519437
3.04913032360852	0.443317972996209
3.05145880711484	0.443032404714291
3.05378164568289	0.442747647665365
3.05609885230475	0.442463699175615
3.0584104399982	0.442180556582685
3.06071642170399	0.441898217235001
3.06304486500157	0.441613245672892
3.0653675911854	0.441329091659964
3.06771253072464	0.44104233933419
3.07005164189567	0.440756418817719
3.07238493856355	0.440471327320134
3.07471243443933	0.440187062061123
3.07703414328538	0.439903620273184
3.07935007883841	0.439620999200272
3.0816602547581	0.4393391960978
3.08396468470411	0.439058208233987
3.08629074880446	0.438774698019428
3.08863825482229	0.438488691897059
3.09097978090598	0.438203531724142
3.09331534158819	0.437919214617919
3.09564495140159	0.437635737706414
3.09796862480181	0.437353098131131
3.10028637624449	0.43707129304436
3.1025982201339	0.436790319612544
3.10490417084866	0.436510175011563
3.10723098879881	0.436227609074379
3.10957848215833	0.43594264794197
3.11191985023141	0.435658545799171
3.11425510824395	0.435375299673579
3.11658427149891	0.435092906604922
3.11890735519652	0.434811363645736
3.12122437453703	0.434530667862709
3.12353534461797	0.434250816332641
3.12586647407036	0.433968636090782
3.12821757117089	0.433684153041531
3.1305623884663	0.43340054391805
3.13290094197847	0.433117805648182
3.13523324775495	0.432835935173922
3.13755932181761	0.432554929450749
3.13987918008563	0.432274785445596
3.14219283850385	0.431995500140902
3.14452595251208	0.431713977365751
3.14687833084917	0.431430242761003
3.14922428053689	0.431147396015925
3.15156381849577	0.430865433961976
3.15389696149229	0.430584353446116
3.15622372629295	0.430304151326765
3.1585441296899	0.430024824479191
3.16085818834691	0.429746369790121
3.16319100387067	0.429465767404601
3.16554238561626	0.4291830426804
3.16788719597913	0.428901218735379
3.17022545262442	0.42862029230933
3.17255717316593	0.428340260155525
3.17488237514042	0.428061119042065
3.17720107611033	0.427782865750531
3.17951329350973	0.427505497078007
3.18186810514356	0.427223128058185
3.18421619069627	0.426941675048921
3.18655756868031	0.426661134684187
3.18889225753112	0.426381503613457
3.19122027560708	0.426102778500359
3.19354164131795	0.425824956024024
3.19585637291943	0.425548032878413
3.19821257619699	0.425266256106314
3.20056190408699	0.424985409670276
3.20290437589786	0.424705490100473
3.20524001091234	0.424426493943927
3.20756882838748	0.424148417763841
3.20989084750332	0.423871258136894
3.21220608738855	0.423595011657965
3.21456168067939	0.423314056688079
3.21691025487364	0.423034045459726
3.21925183017838	0.422754974402653
3.22158642672367	0.422476839965476
3.22391406458819	0.422199638610969
3.22623476377361	0.421923366820102
3.22859482151913	0.421642515017562
3.23094770177229	0.421362623045279
3.2332934255875	0.421083687219092
3.23563201401914	0.420805703874384
3.2379634880189	0.420528669360019
3.24028786851278	0.420252580045081
3.24260517634976	0.41997743231483
3.24496073310353	0.419697846721201
3.24730898031286	0.419419232521897
3.24964993990513	0.419141585938392
3.25198363378202	0.41886490321036
3.25431008374255	0.418589180595671
3.25662931153434	0.418314414369724
3.25898580253808	0.418035335967241
3.26133483592341	0.417757243394449
3.26367643454203	0.417480132762286
3.26601062122	0.417204000202581
3.26833741865496	0.416928841863343
3.2707006138638	0.416649481325157
3.27305618535565	0.41637112416665
3.27540415690654	0.416093766373393
3.27774455229255	0.415817403951175
3.28007739523837	0.415542032923985
3.28240270934032	0.415267649334685
3.28472051819471	0.414994249247031
3.28707363058535	0.414716784655512
3.28941900579638	0.414440332205859
3.29175666852818	0.414164887798044
3.29408664340413	0.413890447352256
3.29645118023969	0.413612035887058
3.29880779790355	0.413334656813143
3.30115652212316	0.413058305886915
3.30349737854892	0.412782978885675
3.30583039283124	0.412508671608289
3.30815559044079	0.412235379873847
3.31051438053239	0.411958238073234
3.31286512492056	0.411682139797274
3.31520785025708	0.411407080702617
3.31754258319372	0.41113305646681
3.31986935020252	0.410860062790314
3.3222288602515	0.410583324716934
3.32458017706227	0.410307644828695
3.32692332826231	0.410033018662948
3.32925834145339	0.409759441779284
3.33158524410894	0.409486909758867
3.33394404470206	0.40921073797961
3.33629450929795	0.408935638318047
3.33863666660248	0.408661606193575
3.34097054519312	0.408388637049856
3.34333559231515	0.408112118345259
3.34569213651973	0.407836689594125
3.34804020759113	0.407562346077005
3.35037983523657	0.407289083098715
3.35271104898355	0.407016895987661
3.35503387835955	0.406745780097861
3.35738692861407	0.406471230607322
3.35973137327248	0.406197778799169
3.36206724306906	0.405925419864311
3.36443272273039	0.405649702572989
3.3667894071264	0.405375104412541
3.36913732812109	0.405101620413459
3.37147651757849	0.404829245631847
3.37380700710586	0.40455797515077
3.37616627829023	0.404283447074343
3.37851663173435	0.404010049121967
3.38085810035497	0.403737776213593
3.38319071694044	0.403466623298832
3.38555140102833	0.403192299617283
3.3879030171452	0.402919121411137
3.3902455992862	0.402647083469588
3.39257918139511	0.402376180607442
3.39490379721029	0.402106407669838
3.39725566413115	0.401833562461199
3.39959835167248	0.40156187220056
3.40196779674812	0.401287169966217
3.40432784987194	0.401013647547639
3.40667854750396	0.400741299440148
3.40901992587315	0.400470120170075
3.41135202110574	0.400200104293403
3.41371006502468	0.399927173330581
3.41605861644425	0.399655430142959
3.41839771272314	0.399384869128129
3.42076216356949	0.399111464581195
3.4231169515043	0.39883926630307
3.42546211519575	0.398568268532278
3.42779769313229	0.398298465541044
3.43012372369967	0.3980298516326
3.43247431269618	0.397758488851986
3.43481514994191	0.397488338741295
3.43718006062123	0.397215498225818
3.43953501624654	0.396943893762499
3.44188005789957	0.396673519307452
3.44421522648231	0.396404368855207
3.4465737828702	0.396132609316669
3.44892226570895	0.395862096734495
3.45129365413032	0.395589032874224
3.45365476983317	0.39531723869404
3.45600565641549	0.395046707841357
3.45834635734689	0.394777434000659
3.46067691591725	0.39450941089148
3.46302960483224	0.394238927479977
3.46537195611957	0.393969716975068
3.46773596138317	0.393698102941418
3.47008943524171	0.393427783736682
3.47243242375808	0.393158752737994
3.47476497278977	0.392891003364276
3.47711850945201	0.392620928514038
3.47949265589555	0.392348573571367
3.48185593542465	0.392077549766767
3.48420839692657	0.391807850134974
3.48655008900614	0.391539467754532
3.48888106011413	0.391272395744429
3.49123188964419	0.391003130740734
3.49360220254578	0.390731717577541
3.495961375134	0.39046166306097
3.49830945888938	0.390192959929864
3.5006465050614	0.389925600968899
3.50300238679736	0.38965616888107
3.50537673068998	0.389384708118977
3.50773962458998	0.389114638727582
3.51009112282796	0.388845953110741
3.51243127945207	0.388578643717471
3.51478926000244	0.388309379186261
3.51716469325425	0.388038203529579
3.51952838021144	0.38776845014783
3.52188037802898	0.387500111112582
3.52422074363073	0.38723317854326
3.52657793435909	0.386964406777264
3.52895158171093	0.386693839327619
3.53131320058798	0.386424723177316
3.53366285104662	0.386157050067658
3.53600059278374	0.385890811795889
3.53835417530346	0.385622848060642
3.54072323333783	0.38535320182225
3.54307999555804	0.385085033971841
3.5454245248705	0.384818335929211
3.54775688382214	0.384553099170775
3.55013109561132	0.384283181435324
3.55249269443535	0.384014776047399
3.55484174633313	0.383747874052045
3.55717831700976	0.383482466554968
3.55955529514016	0.38321254719312
3.561919354683	0.382944172592153
3.56427056491235	0.382677333424381
3.56660899466579	0.382412020428171
3.5689863966313	0.382142362941152
3.57135058660864	0.381874281025562
3.57370163703005	0.381607764986377
3.57603961999397	0.381342805194626
3.57841515181626	0.381073666365761
3.58077719106216	0.380806132266188
3.58312581334771	0.380540192835569
3.58546109392953	0.380275838082988
3.5878325135987	0.380007467652822
3.59019017340343	0.379740729410624
3.59253415222066	0.379475612936129
3.59491307931984	0.379206618807379
3.59727791232901	0.378939293218216
3.59962873379679	0.378673625315661
3.60196562565554	0.378409604327615
3.60433607992965	0.37814186535731
3.6066921995802	0.377875818996997
3.60903407028828	0.377611454045229
3.61140833265934	0.377343506065744
3.61376794710727	0.377077284353161
3.61611300293349	0.376812777280731
3.61848928804072	0.376544820847756
3.62085062206731	0.376278623028311
3.62319709806338	0.376014171768995
3.62557365033026	0.375746403410313
3.6279349590659	0.375480424655669
3.63028112099212	0.375216223029732
3.63265621668047	0.374948835042335
3.63501578753041	0.374683266255625
3.63735993390976	0.374419503773683
3.63973188312247	0.374152684039095
3.64208803766681	0.373887711668888
3.64442850158229	0.373624573351949
3.64679565000931	0.373358505154916
3.64914674580036	0.373094311022671
3.65148189674363	0.37283197723228
3.65384262733091	0.372566839102376
3.65618705963912	0.372303600241356
3.65855615261864	0.372037661846697
3.66090860038386	0.371773660797346
3.66324451875959	0.371511582451687
3.66560401532862	0.37124692705227
3.66798635156977	0.370979779268116
3.67035136770077	0.370714642534769
3.67269918850738	0.370451501168589
3.67506878476381	0.370185987369325
3.67742086294749	0.369922503976541
3.67979382598034	0.369656748980537
3.68214895612599	0.36939305843683
3.68448638618113	0.369131415763992
3.68684366618524	0.368867617661062
3.68922007420388	0.368601746375999
3.69157804253243	0.368338004804681
3.69391771303125	0.36807637533309
3.69627550113938	0.367812785670472
3.69865069324141	0.367547316892676
3.70100687420645	0.367284038760878
3.70334419498418	0.367022932636559
3.70569793674697	0.366760056906882
3.70806739584176	0.366495491298321
3.71041730999377	0.366233172723806
3.71278211260246	0.365969257033665
3.71516110579188	0.365703823113199
3.71751989439427	0.365440708131315
3.71985864874476	0.365179891250854
3.72224379348726	0.364913965705607
3.72460809869886	0.364650427968387
3.72695174519055	0.364389256009033
3.72930717923832	0.364126833520365
3.7316737247909	0.363863236548734
3.73401901370461	0.363602069817036
3.736374644842	0.363339813911036
3.73873995206275	0.363076543597806
3.74108343553698	0.362815764289606
3.74346639850565	0.362550654766897
3.74582679345517	0.362288118414273
3.74819480845	0.362024796766756
3.75056979480958	0.36176076233347
3.75292170779333	0.361499354456931
3.75527988425222	0.361237311590717
3.75764368908831	0.36097470457442
3.7599839508303	0.360714773332079
3.76235741508598	0.360451215355554
3.76470666058143	0.360190407058667
3.76708729811858	0.35992617473609
3.76944306238646	0.359664763456453
3.7718284259919	0.359400128565947
3.77418828436262	0.359138383391016
3.7765759697279	0.358873612448
3.7789375417461	0.358611797066377
3.78129923783114	0.358350027257566
3.78366048114413	0.358088366761091
3.78604608048168	0.357824067095709
3.78840442339861	0.357562846091021
3.79078542517668	0.357299174529583
3.79313864106761	0.357038638272337
3.79551284810671	0.356775836519115
3.79785876811287	0.356516223435853
3.80022404318717	0.356254526153017
3.80260729072387	0.35599089881771
3.80496097954258	0.355730598570663
3.80733105404174	0.355468543628807
3.80971615649573	0.355204885070456
3.81207051194259	0.354944682271742
3.81443836530648	0.354683044483487
3.81681838885144	0.354420119144326
3.81916656778807	0.354160767749864
3.82152545041627	0.353900289987635
3.82389374394526	0.353638829136932
3.82627016590601	0.353376527213269
3.82861304979234	0.35311798215104
3.83096269252248	0.352858745920033
3.83331785335105	0.352598955654552
3.83567730490991	0.352338746895528
3.83803983418385	0.35207825348201
3.84040424364036	0.351817607446685
3.84276935194849	0.351556938909388
3.84513399505735	0.351296375986109
3.84749702699198	0.351036044689913
3.8498573208034	0.35077606884197
3.85221376918485	0.350516569989326
3.85459936618588	0.35025391540783
3.85694430395348	0.349995790372526
3.85931513124972	0.349734868670014
3.86167674381046	0.349475014072551
3.86402815092402	0.349216334759452
3.86639959041512	0.348955504389267
3.86878838888996	0.348692818063039
3.87116185101453	0.348431871028369
3.87351910963046	0.348172757385759
3.87588821809265	0.347912393132954
3.87826663475129	0.347651058103895
3.880651853672	0.347389027979924
3.88304140889805	0.347126573839538
3.88540630584067	0.346866879410147
3.88777191454999	0.346607157783599
3.89016133138195	0.346344873801528
3.89254569480124	0.346083195981533
3.8949227937376	0.34582236639253
3.89729047830692	0.345562620210289
3.89964666245579	0.34530418542491
3.9020343790175	0.345042342491598
3.90440429722634	0.344782501386556
3.90675456339746	0.344524863985868
3.90912498763055	0.344265066110089
3.91146997217996	0.344008104914384
3.91382722265658	0.343749848057358
3.91619179174129	0.343490837978415
3.91855885027634	0.343231603772147
3.92092370269663	0.342972659500604
3.92328180161374	0.342714502632271
3.92562876098776	0.342457612607773
3.92799275241195	0.342198905852851
3.93036627307798	0.34193920406457
3.93271196035613	0.341682594585101
3.9350841244263	0.341423135857884
3.93747249714033	0.341161952062837
3.93984049809034	0.340903043189858
3.94223295065699	0.340641508332369
3.94461283208483	0.340381394864833
3.94697142529223	0.340123654339262
3.94934448366038	0.339864379341641
3.95171738794636	0.339605167367065
3.95407624684987	0.339347535276263
3.95644503672322	0.339088864089756
3.95880467533234	0.3388312374214
3.96116970211892	0.338573067551329
3.9635166690417	0.338316913560032
3.96590734466932	0.338056034406703
3.96830105582622	0.337794869639083
3.97066015228485	0.337537525982649
3.97303425700476	0.337278589540457
3.97540325642063	0.33702025412907
3.97776772932273	0.336762456174774
3.98015621688588	0.336502084198436
3.98251334267943	0.336245174457668
3.9848821228729	0.335987037773372
3.98726951021587	0.335726917113427
3.98962923676558	0.335469853228253
3.99198906198848	0.335212821112749
3.99399179649136	0.334983656204332
3.99599453099424	0.334754491295914
3.99799726549712	0.334572507398052
4	0.334390523500191



==> images/SI/fig2/figure_2.dat <==
0	1
0.004466023513472	1
0.008007991982612	0.999836286302917
0.012423083328287	0.999672572605834
0.016015983965224	0.999508858908751
0.019557952434364	0.999181431514584
0.024023975947836	0.998845818435564
0.027565944416976	0.998510205356543
0.03198103576265	0.998019064265294
0.035573936399588	0.997508823242718
0.039989027745261	0.997017682151468
0.044455051258733	0.996343727431809
0.047997019727874	0.995844400655706
0.052463043241346	0.99518136018252
0.056005011710486	0.994518319709332
0.059546980179626	0.99368065129259
0.064013003693098	0.993017610819404
0.067554972162237	0.992190856649134
0.072020995675709	0.991353188232392
0.076436087021384	0.990515519815649
0.079978055490524	0.98968876564538
0.084444079003996	0.9886791978467
0.088036979640933	0.98785244367643
0.092452070986607	0.98702568950616
0.095994039455747	0.986024307392335
0.099536007924887	0.98502292527851
0.104002031438359	0.984185256861768
0.107596387280091	0.983194788994414
0.112011478625765	0.98219340688059
0.11642656997144	0.981192024766764
0.120020925813171	0.980190642652939
0.124436017158845	0.979189260539114
0.127977985627986	0.978187878425289
0.132444009141458	0.977186496311463
0.136038364983189	0.976185114197638
0.139580333452329	0.975020018386729
0.143995424798004	0.974018636272904
0.147537393267143	0.973017254159079
0.152003416780615	0.972015872045253
0.156469440294087	0.970850776234345
0.160011408763227	0.96984939412052
0.164426500108901	0.968848012006695
0.168019400745839	0.967682916195786
0.172434492091513	0.966681534081961
0.17602739272845	0.965680151968135
0.179569361197591	0.964515056157227
0.183984452543265	0.963513674043402
0.188450476056737	0.962348578232494
0.191992444525876	0.961347196118668
0.196407535871551	0.960345814004843
0.200001891713283	0.959180718193935
0.204467915226755	0.95817933608011
0.208009883695894	0.957014240269201
0.212424975041569	0.956012858155376
0.216017875678506	0.954847762344467
0.219559844147647	0.953846380230642
0.224025867661119	0.952844998116817
0.228440959006792	0.951679902305908
0.231982927475932	0.950678520192083
0.236448950989404	0.949513424381174
0.239990919458544	0.948512042267349
0.243532887927684	0.947346946456441
0.247998911441156	0.946345564342616
0.251591812078093	0.94534418222879
0.256006903423768	0.944179086417882
0.259548871892908	0.943177704304057
0.263963963238581	0.942004422808294
0.26755686387552	0.941013954940941
0.272022887388992	0.939848859130032
0.275564855858131	0.938847477016207
0.279979947203806	0.937846094902382
0.283574303045537	0.936680999091474
0.287989394391212	0.935679616977648
0.291531362860352	0.934678234863823
0.295997386373824	0.933513139052915
0.300463409887296	0.932511756939089
0.304005378356436	0.931510374825264
0.307547346825575	0.930337093329502
0.31196243817125	0.929335711215676
0.315555338808187	0.928334329101851
0.320021362321659	0.927180147537415
0.323563330790799	0.926170579738735
0.327978422136473	0.925180111871383
0.331571322773411	0.924015016060474
0.335986414119085	0.923013633946649
0.340452437632557	0.922012251832823
0.343994406101697	0.920847156021915
0.347536374570836	0.91984577390809
0.352002398084308	0.918844391794264
0.355544366553449	0.917843009680439
0.360010390066921	0.916677913869531
0.363552358536061	0.915676531755706
0.368018382049533	0.914675149641881
0.371560350518672	0.913673767528054
0.375975441864346	0.912672385414229
0.380441465377818	0.911507289603321
0.383983433846959	0.910505907489496
0.38757778968869	0.909504525375671
0.391992881034364	0.908503143261846
0.395534849503505	0.90750176114802
0.400000873016977	0.906500379034195
0.403542841486116	0.905335283223286
0.408008864999588	0.904333901109461
0.412423956345262	0.903332518995636
0.416018312186995	0.902342051128282
0.420433403532668	0.901340669014457
0.423975372001808	0.900339286900632
0.427517340470949	0.899337904786807
0.431983363984421	0.898336522672982
0.435577719826152	0.897335140559157
0.439992811171826	0.896170044748248
0.443534779640967	0.895168662634423
0.448000803154438	0.894167280520597
0.45246682666791	0.893176812653245
0.45600879513705	0.89217543053942
0.460423886482724	0.891174048425594
0.463965854951864	0.890172666311769
0.467558755588802	0.889171284197943
0.472024779102274	0.888169902084118
0.475566747571413	0.887168519970293
0.479981838917088	0.886167137856468
0.483574739554025	0.885165755742642
0.4879898308997	0.884164373628818
0.492455854413172	0.883173905761464
0.495997822882312	0.882172523647639
0.500463846395784	0.881334855230897
0.504005814864923	0.880333473117072
0.507547783334063	0.879332091003246
0.511962874679738	0.878330708889421
0.515557230521469	0.877340241022068
0.520023254034941	0.876338858908243
0.524438345380616	0.875329291109563
0.527980313849755	0.87433882324221
0.532446337363228	0.873337441128385
0.535988305832367	0.872336059014559
0.539530274301507	0.871509304844289
0.543996297814979	0.870507922730464
0.54753826628412	0.869506540616639
0.552004289797591	0.868505158502814
0.555546258266731	0.867503776388989
0.560012281780203	0.866502394275164
0.564427373125877	0.865664725858421
0.568021728967609	0.864663343744596
0.572436820313283	0.863672875877243
0.575978788782423	0.862671493763418
0.579520757251563	0.861833825346675
0.583986780765035	0.86083244323285
0.587579681401973	0.859831061119025
0.591994772747646	0.858840593251672
0.595536741216787	0.858002924834929
0.600002764730259	0.857001542721104
0.604417856075933	0.856000160607279
0.608010756712871	0.854998778493454
0.612425848058544	0.854172024323184
0.616018748695482	0.853170642209359
0.619560717164622	0.852169260095533
0.623975808510297	0.851331591678791
0.627517776979436	0.850330209564966
0.631983800492908	0.849328827451141
0.63644982400638	0.848502073280871
0.63999179247552	0.847500691167046
0.644457815988992	0.84649930905322
0.647999784458132	0.84567255488295
0.652414875803806	0.844671172769125
0.656009231645538	0.843833504352383
0.659551200114678	0.842832122238558
0.663966291460352	0.841830740124733
0.667560647302084	0.841003985954462
0.671975738647759	0.840002603840637
0.67644176216123	0.839164935423895
0.67998373063037	0.83816355331007
0.684449754143842	0.837173085442717
0.687991722612982	0.836335417025975
0.692457746126454	0.83533403491215
0.695999714595593	0.834496366495408
0.699541683064734	0.833494984381582
0.704007706578205	0.832668230211312
0.707549675047347	0.831666848097487
0.71196476639302	0.830840093927217
0.716430789906491	0.829838711813392
0.719972758375632	0.82900104339665
0.724438781889103	0.827999661282824
0.727980750358244	0.827172907112554
0.732446773871715	0.826171524998729
0.735988742340854	0.825333856581987
0.739530710809996	0.824332474468162
0.743996734323466	0.823505720297892
0.748411825669142	0.82266805188115
0.752004726306079	0.821666669767325
0.756419817651752	0.820829001350583
0.759961786120894	0.819827619236757
0.764427809634364	0.819000865066487
0.767969778103506	0.818010397199134
0.772435801616977	0.817172728782392
0.776028702253915	0.81633506036565
0.779519738555257	0.815333678251825
0.783985762068728	0.814496009835083
0.788451785582201	0.813669255664812
0.79199375405134	0.812667873550987
0.796408845397016	0.811830205134245
0.800001746033952	0.811003450963975
0.804416837379626	0.81000206885015
0.808011193221359	0.809175314679881
0.812426284567033	0.808337646263138
0.815968253036172	0.807336264149313
0.819562608877905	0.806509509979043
0.823977700223579	0.805671841562301
0.828392791569252	0.804670459448475
0.831985692206191	0.803832791031733
0.83552766067533	0.803006036861464
0.839993684188803	0.802168368444722
0.843535652657942	0.801166986330896
0.848001676171415	0.800340232160626
0.851543644640555	0.799502563743884
0.856009668154025	0.798675809573614
0.860424759499701	0.797674427459789
0.86396672796884	0.796836759043047
0.867561083810571	0.795999090626305
0.871976175156247	0.795172336456035
0.875518143625386	0.79417095434221
0.879984167138859	0.793344200171939
0.883526135607998	0.792506531755197
0.887992159121469	0.791668863338455
0.891534127590611	0.790842109168185
0.896000151104081	0.790004440751443
0.900415242449757	0.78901397288409
0.904008143086693	0.788176304467348
0.907550111555833	0.787338636050606
0.911965202901508	0.786511881880336
0.915558103538445	0.785674213463594
0.91997319488412	0.784847459293324
0.92351516335326	0.784009790876582
0.92798118686673	0.783008408762757
0.931523155335872	0.782170740346015
0.935989178849343	0.781343986175745
0.940455202362816	0.780517232005474
0.943946238664157	0.779679563588732
0.947540594505889	0.77884189517199
0.952006618019362	0.77801514100172
0.955548586488501	0.777177472584978
0.959963677834174	0.776339804168236
0.963556578471113	0.775513049997967
0.967971669816787	0.774686295827697
0.972437693330259	0.773848627410955
0.976030593967196	0.773010958994212
0.980445685312871	0.772184204823942
0.983987653782011	0.7713465364072
0.98752962225115	0.770508867990458
0.991995645764623	0.769682113820188
0.995537614233762	0.768855359649919
1.00000363774724	0.768017691233176
1.00354560621637	0.767180022816434
1.00801162972985	0.766353268646164
1.01242672107552	0.765515600229422
1.01596868954466	0.764688846059152
1.0195106580138	0.76385117764241
1.02397668152727	0.763013509225668
1.02751864999641	0.762186755055398
1.03198467350988	0.761349086638656
1.03552664197902	0.760511418221914
1.0399926654925	0.759684664051644
1.04353463396164	0.758857909881374
1.04800065747511	0.758020241464631
1.05241574882078	0.75718257304789
1.05600864945772	0.75635581887762
1.05949968575906	0.755518150460877
1.06396570927253	0.754680482044135
1.06755860990947	0.754017441570949
1.07197370125515	0.753190687400679
1.07551566972429	0.752353018983937
1.07998169323776	0.751515350567195
1.08439678458343	0.750688596396925
1.08798968522037	0.749861842226655
1.09245570873384	0.749015988125059
1.09599767720298	0.748352947651872
1.09953964567212	0.747526193481602
1.1039547370178	0.746688525064859
1.10749670548694	0.74586177089459
1.11196272900041	0.745024102477848
1.11555562963735	0.744197348307578
1.11997072098302	0.743523393587919
1.12443674449649	0.742696639417649
1.12797871296563	0.741858971000907
1.1324447364791	0.741032216830637
1.13598670494824	0.740194548413894
1.13952867341738	0.739531507940708
1.14394376476306	0.738693839523966
1.1475366654	0.737856171107224
1.15195175674567	0.737029416936954
1.15554465738261	0.736366376463767
1.15995974872828	0.735528708047025
1.16350171719742	0.734701953876755
1.16796774071089	0.733864285460013
1.17156064134783	0.733201244986826
1.17597573269351	0.732363576570084
1.17951770116264	0.731536822399814
1.18398372467612	0.730862867680155
1.18752569314526	0.730036113509885
1.19194078449093	0.729198445093143
1.19553368512787	0.728371690922874
1.19994877647354	0.727697736203214
1.20354167711048	0.726870982032945
1.20800770062395	0.726033313616203
1.21154966909309	0.725370273143015
1.21596476043877	0.724532604726274
1.21950672890791	0.723705850556003
1.22397275242138	0.723042810082817
1.22751472089052	0.722205141666074
1.23198074440399	0.721542101192888
1.23552271287313	0.720704432776146
1.2399887363866	0.719877678605876
1.24353070485574	0.719203723886217
1.24794579620142	0.718376969715947
1.25154015204315	0.717539301299205
1.25600617555662	0.716876260826018
1.25949721185796	0.716038592409276
1.26396323537143	0.715375551936089
1.26750520384057	0.714548797765819
1.27197122735404	0.713711129349077
1.27551319582319	0.71304808887589
1.27997921933666	0.712210420459148
1.2835211878058	0.711547379985962
1.28798721131927	0.71070971156922
1.29152917978841	0.710046671096033
1.29594427113408	0.709209002679291
1.29953717177102	0.70838224850902
1.30395226311669	0.707719208035834
1.30749423158584	0.706881539619091
1.31196025509931	0.706218499145905
1.31550222356845	0.705380830729163
1.31996824708192	0.704717790255976
1.32356260292365	0.703891036085706
1.32797769426933	0.703217081366047
1.33151966273846	0.702390327195778
1.33598568625194	0.701727286722591
1.33952765472108	0.700889618305849
1.34394274606675	0.70021566358619
1.34753564670369	0.699388909415919
1.35195073804936	0.698725868942733
1.3555436386863	0.69788820052599
1.35995873003197	0.697225160052804
1.36350069850111	0.696551205333145
1.36796672201459	0.695724451162875
1.37155962265152	0.695061410689688
1.3759747139972	0.694223742272946
1.37951668246634	0.69356070179976
1.38398270597981	0.692733947629489
1.38752467444895	0.692059992909831
1.39193976579462	0.691396952436644
1.39553266643156	0.690559284019902
1.39994775777724	0.689896243546715
1.40354211361897	0.689058575129972
1.40795720496464	0.688395534656786
1.41149917343378	0.687732494183599
1.41596519694726	0.686894825766857
1.42043122046073	0.68623178529367
1.42397318892986	0.685394116876928
1.42751515739901	0.684731076403742
1.43198118091248	0.684068035930555
1.43552314938162	0.683230367513813
1.43998917289509	0.682567327040626
1.44353114136423	0.681904286567439
1.4479462327099	0.681066618150697
1.45154058855164	0.68040357767751
1.45600661206511	0.679740537204323
1.46042170341078	0.678913783034054
1.46396367187992	0.678239828314394
1.46750564034906	0.677576787841208
1.47197166386253	0.676739119424466
1.47551363233167	0.676076078951279
1.47997965584515	0.67540212423162
1.48352162431428	0.67457537006135
1.48798764782776	0.673912329588164
1.4915296162969	0.673249289114976
1.49594470764257	0.672575334395318
1.4995390634843	0.671748580225047
1.50395415482998	0.671085539751861
1.50749612329912	0.670411585032202
1.51196214681259	0.669748544559015
1.51550411528173	0.668910876142273
1.5199701387952	0.668247835669086
1.52351210726434	0.6675847951959
1.52797813077781	0.66691084047624
1.53239322212349	0.666084086305971
1.53598612276043	0.665421045832784
1.53952809122957	0.664747091113125
1.54394318257524	0.664084050639938
1.54753608321218	0.663257296469668
1.55195117455785	0.66258334175001
1.55554407519479	0.661920301276823
1.55995916654046	0.661257260803635
1.5635011350096	0.660594220330449
1.56796715852308	0.659756551913707
1.57243318203655	0.65909351144052
1.57597515050569	0.658430470967333
1.57951711897483	0.657756516247674
1.5839322103205	0.657082561528015
1.58752511095744	0.656427706739683
1.59194020230311	0.655590038322941
1.59553310294005	0.654926997849754
1.59994819428572	0.654263957376567
1.60354109492266	0.653590002656908
1.60795618626834	0.652926962183722
1.61242220978181	0.652263921710534
1.61596417825095	0.651600881237348
1.61950614672009	0.650763212820606
1.62397217023356	0.650100172347419
1.6275141387027	0.649437131874232
1.63198016221617	0.648763177154573
1.63552213068531	0.648100136681387
1.63998815419878	0.6474370962082
1.64440324554446	0.646763141488541
1.6479452140136	0.646100101015354
1.65241123752707	0.645437060542168
1.65595320599621	0.644774020068981
1.65949517446535	0.643936351652239
1.66396119797882	0.64326239693258
1.66750316644796	0.642607542144247
1.67196918996143	0.641933587424588
1.67551115843057	0.641270546951401
1.67992624977625	0.640607506478214
1.68439227328972	0.639933551758555
1.68798517392666	0.639270511285369
1.69240026527233	0.638607470812182
1.69594223374147	0.637933516092523
1.69948420221061	0.637270475619336
1.70395022572408	0.63660743514615
1.70754312636102	0.635944394672963
1.71195821770669	0.635270439953304
1.71550018617583	0.634607399480117
1.71996620968931	0.633944359006931
1.72438130103498	0.633281318533743
1.72797420167192	0.632618278060556
1.73238929301759	0.631944323340898
1.73598219365453	0.631281282867711
1.73952416212367	0.630618242394524
1.74393925346934	0.629955201921337
1.74748122193848	0.629281247201678
1.75194724545196	0.628618206728492
1.75641326896543	0.627955166255305
1.75995523743457	0.627281211535646
1.76437032878024	0.626618171062459
1.76796322941718	0.625955130589273
1.77242925293065	0.625292090116086
1.77592028923199	0.624618135396427
1.78038631274546	0.62395509492324
1.78392828121461	0.623455768147137
1.78752118185154	0.62279272767395
1.79193627319722	0.622129687200763
1.79640229671069	0.621455732481104
1.79994426517983	0.620792692007918
1.8044102886933	0.620129651534731
1.80795225716244	0.619455696815072
1.81149422563158	0.618792656341885
1.81596024914505	0.618129615868698
1.81950221761419	0.617466575395511
1.82396824112766	0.616967248619407
1.8275102095968	0.616293293899748
1.83192530094248	0.615630253426562
1.83639132445595	0.614967212953375
1.83993329292509	0.614304172480188
1.84439931643856	0.613630217760529
1.8479412849077	0.612967177287343
1.85240730842117	0.612476036196093
1.85594927689031	0.611802081476434
1.86036436823599	0.611139041003248
1.86395726887293	0.610465086283589
1.8683723602186	0.609802045810402
1.87196671606033	0.609139005337215
1.87638180740601	0.608639678561111
1.87992377587515	0.607976638087924
1.88438979938862	0.607313597614738
1.88798270002556	0.606639642895079
1.8914737363269	0.605976602421892
1.89593975984037	0.605313561948705
1.89948172830951	0.604814235172602
1.90394775182298	0.604151194699415
1.90836284316866	0.603477239979756
1.91195574380559	0.602814199506569
1.91637083515127	0.602314872730466
1.91996373578821	0.601651832257279
1.92350570425735	0.600988791784092
1.92792079560302	0.600314837064433
1.93151515144475	0.599651796591247
1.93593024279043	0.599152469815143
1.93952314342736	0.598489429341956
1.94393823477304	0.597815474622297
1.94748020324218	0.597152434149111
1.95194622675565	0.596650378811389
1.95548819522479	0.595987338338202
1.95995421873826	0.595324297865015
1.9634961872074	0.594824971088911
1.96796221072087	0.594161930615725
1.97150417919001	0.593498890142538
1.97591927053569	0.592824935422879
1.98038529404916	0.59233379433163
1.9839272625183	0.591659839611971
1.98839328603177	0.590996799138784
1.99193525450091	0.59049747236268
1.99547722297005	0.589834431889494
1.99994324648352	0.589160477169835
2.00348521495266	0.588497436696648
2.00795123846613	0.587998109920544
2.01149320693528	0.587335069447358
2.01595923044875	0.58667202897417
2.01950119891789	0.586172702198067
2.02396722243136	0.585498747478408
2.0275091909005	0.584835707005222
2.03192428224617	0.584336380229118
2.03551718288311	0.583673339755931
2.03993227422879	0.583174012979827
2.04347424269792	0.58251097250664
2.0479402662114	0.581837017786982
2.05148223468054	0.581345876695732
2.05594825819401	0.580671921976073
2.06041428170748	0.580008881502886
2.06390531800882	0.579509554726783
2.06837134152229	0.578846514253596
2.07196569736403	0.578172559533937
2.07550766583317	0.577681418442687
2.07992275717884	0.577007463723029
2.08351565781578	0.576516322631779
2.08793074916145	0.57584236791212
2.09147271763059	0.575179327438933
2.09593874114406	0.57468000066283
2.0994807096132	0.574016960189643
2.10394673312668	0.573506719167068
2.10748870159582	0.572843678693881
2.11195472510929	0.572344351917776
2.11549669357843	0.57168131144459
2.1199627170919	0.571018270971403
2.12350468556104	0.5705189441953
2.12791977690671	0.569855903722113
2.13238580042019	0.569356576946009
2.13592776888933	0.568693536472823
2.1403937924028	0.568194209696719
2.14393576087194	0.567531169223533
2.14835085221761	0.567020928200956
2.15194375285455	0.56635788772777
2.15548572132369	0.565694847254583
2.15990081266936	0.56519552047848
2.1634937133063	0.564532480005293
2.16795973681977	0.564033153229189
2.17150170528891	0.56335919850953
2.17596772880238	0.56286805741828
2.17945876510373	0.562194102698622
2.1839247886172	0.561702961607372
2.18751768925414	0.561029006887713
2.19193278059981	0.560529680111609
2.19547474906895	0.559866639638423
2.19994077258242	0.559367312862319
2.20440679609589	0.558704272389132
2.20794876456504	0.558204945613029
2.21236385591071	0.55753099089337
2.21595675654765	0.557039849802121
2.22037184789332	0.556365895082461
2.22396474853026	0.555866568306358
2.22837983987593	0.555367241530254
2.23192180834507	0.554704201057068
2.23551470898201	0.554204874280964
2.23992980032768	0.553541833807777
2.24439582384116	0.553042507031674
2.2479377923103	0.552379466558487
2.25147976077944	0.551880139782383
2.25594578429291	0.551206185062724
2.25948775276205	0.550706858286621
2.26390284410772	0.550215717195371
2.26749574474466	0.549541762475713
2.27196176825813	0.549050621384463
2.27545280455947	0.548376666664803
2.27991882807295	0.5478773398887
2.28438485158642	0.547378013112596
2.28792682005556	0.54671497263941
2.29239284356903	0.546215645863306
2.29593481203817	0.545541691143647
2.30040083555164	0.545050550052398
2.30394280402078	0.544551223276294
2.30748477248992	0.543888182803108
2.31189986383559	0.543388856027004
2.31549276447253	0.542714901307345
2.319958787986	0.542215574531241
2.32350075645515	0.541716247755138
2.32791584780082	0.541061392966805
2.33150874843776	0.540551151944229
2.33592383978343	0.540060010852979
2.33946580825257	0.539386056133321
2.34393183176604	0.538886729357217
2.34747380023518	0.538387402581114
2.35193982374865	0.537724362107926
2.35635491509433	0.537225035331823
2.35989688356347	0.536725708555719
2.36348978420041	0.536062668082533
2.36795580771388	0.535563341306429
2.37149777618302	0.535064014530325
2.37591286752869	0.534400974057139
2.37945483599783	0.533890733034563
2.3839208595113	0.533399591943314
2.38746282798044	0.532725637223654
2.39192885149392	0.532234496132405
2.39547081996306	0.531735169356302
2.39993684347653	0.531061214636643
2.40347881194567	0.530561887860539
2.40794483545914	0.530070746769289
2.41148680392828	0.529560505746714
2.41590189527395	0.528897465273527
2.41949479591089	0.528398138497424
2.42390988725657	0.52789881172132
2.42837591077004	0.527235771248133
2.43191787923918	0.526736444472029
2.43551077987611	0.526237117695926
2.43992587122179	0.525737790919822
2.44434096256746	0.525072021885017
2.4479338632044	0.524572695108913
2.45147583167354	0.52407336833281
2.45594185518701	0.523574041556706
2.45948382365615	0.52291100108352
2.46389891500183	0.522411674307416
2.46749327084356	0.521912347531312
2.47190836218923	0.521413020755209
2.47545033065837	0.520913693979105
2.47991635417184	0.520250653505918
2.48350925480878	0.519751326729815
2.48792434615446	0.519251999953711
2.4914663146236	0.518752673177608
2.49593233813707	0.518089632704421
2.49947430660621	0.517590305928317
2.50394033011968	0.517090979152214
2.50835542146535	0.51659165237611
2.51189738993449	0.516092325600006
2.51636341344797	0.515592998823903
2.51990538191711	0.514929958350716
2.52344735038625	0.514430631574613
2.52791337389972	0.513931304798509
2.53145534236886	0.513431978022405
2.53592136588233	0.512932651246302
2.53946333435147	0.512258696526643
2.54387842569715	0.511767555435394
2.54747132633408	0.51126822865929
2.55193734984755	0.510768901883186
2.55547931831669	0.510269575107083
2.55989440966237	0.509770248330979
2.56348731029931	0.509107207857792
2.56790240164498	0.508607881081689
2.57144437011412	0.508108554305585
2.57591039362759	0.507609227529482
2.58037641714106	0.507109900753378
2.5839183856102	0.506610573977274
2.58833347695588	0.506111247201171
2.59192637759282	0.505611920425067
2.59546834606195	0.50494887995188
2.59993436957543	0.504449553175777
2.6043494609211	0.503950226399673
2.60794236155804	0.50345089962357
2.61148433002718	0.502951572847466
2.61589942137285	0.502452246071362
2.61949232200979	0.501952919295259
2.62390741335547	0.501450863957537
2.6274493818246	0.500959722866287
2.63191540533808	0.500285768146628
2.63545737380722	0.499786441370524
2.63992339732069	0.499287114594421
2.64346536578983	0.498787787818317
2.6479313893033	0.498288461042214
2.65234648064898	0.497797319950965
2.65593938128591	0.497287078928388
2.66035447263159	0.496795937837139
2.66389644110073	0.496285696814563
2.6683624646142	0.495794555723314
2.67190443308334	0.495295228947211
2.67631952442901	0.494795902171107
2.67991242506595	0.494296575395003
2.68345439353509	0.4937972486189
2.68792041704856	0.493297921842796
2.6914623855177	0.492798595066693
2.69592840903117	0.492135554593505
2.69947037750031	0.491636227817402
2.70388546884599	0.491136901041299
2.70742743731513	0.490637574265195
2.7118934608286	0.490138247489091
2.71548636146554	0.489638920712988
2.71990145281121	0.489139593936884
2.72436747632468	0.488640267160781
2.72790944479382	0.488140940384677
2.7323754683073	0.487641613608573
2.73591743677644	0.48714228683247
2.74038346028991	0.48665114574122
2.74387449659125	0.486140904718645
2.74834052010472	0.485638849380922
2.75193342074166	0.485139522604819
2.7554753892108	0.484640195828715
2.75989048055647	0.484149054737466
2.76435650406994	0.48363881371489
2.76789847253909	0.483139486938786
2.77149282838082	0.482648345847537
2.77590791972649	0.482312732768516
2.77944988819563	0.481821591677267
2.7839159117091	0.481311350654691
2.78745788017824	0.480820209563442
2.79192390369172	0.480309968540866
2.79546587216085	0.479810641764763
2.79993189567433	0.479319500673513
2.80434698702	0.478820173897409
2.80788895548914	0.478320847121305
2.81235497900261	0.477821520345202
2.81589694747175	0.477322193569098
2.81943891594089	0.476822866792995
2.82390493945436	0.476323540016891
2.82744690792351	0.475824213240788
2.83191293143698	0.475324886464684
2.83545489990612	0.47482555968858
2.83992092341959	0.47448994660956
2.84346289188873	0.473990619833457
2.8479289154022	0.473491293057353
2.85147088387134	0.473000151966103
2.85593690738481	0.472489910943528
2.85942794368615	0.471998769852278
2.86389396719963	0.471499443076174
2.86748686783656	0.471000116300071
2.87190195918224	0.470500789523967
2.87636798269571	0.470001462747863
2.87990995116485	0.46950213597176
2.88345191963399	0.469166522892739
2.88791794314746	0.468667196116636
2.8914599116166	0.468167869340532
2.89592593513007	0.467668542564428
2.90034102647575	0.467169215788325
2.90388299494489	0.466669889012221
2.90747589558183	0.466178747920972
2.9118909869275	0.465843134841951
2.91543295539664	0.465343808065848
2.91989897891011	0.464844481289744
2.92344094737925	0.464345154513641
2.92790697089272	0.463845827737537
2.93144893936186	0.463346500961433
2.93591496287534	0.46284717418533
2.93945693134447	0.462519746791164
2.94387202269015	0.462009505768588
2.94833804620362	0.461510178992484
2.95188001467276	0.461019037901235
2.9554729153097	0.460519711125131
2.95988800665537	0.460020384349028
2.96435403016885	0.459684771270007
2.96789599863799	0.459193630178758
2.97143796710712	0.458683389156182
2.9759039906206	0.458184062380078
2.97944595908974	0.457692921288828
2.98391198260321	0.457357308209809
2.98745395107235	0.456857981433705
2.99186904241802	0.456358654657601
2.99546194305496	0.455859327881498
2.99987703440063	0.455360001105394
3.00346993503757	0.455024388026374
3.00793595855104	0.454533246935124
3.01147792702018	0.454023005912548
3.01589301836586	0.453531864821298
3.019434986835	0.453021623798723
3.02390101034847	0.452694196404556
3.02831610169414	0.452194869628453
3.03190900233108	0.451695542852349
3.03632409367676	0.451196216076245
3.0398660621459	0.450860602997225
3.04345896278283	0.450369461905976
3.04787405412851	0.449870135129872
3.05146695476545	0.449370808353769
3.05593297827892	0.449035195274748
3.05942401458026	0.448535868498644
3.06389003809373	0.448036541722541
3.06743200656287	0.447537214946437
3.07189803007634	0.447201601867417
3.07543999854548	0.446710460776167
3.07990602205896	0.446200219753591
3.0834479905281	0.445709078662342
3.08791401404157	0.445373465583322
3.09145598251071	0.444874138807218
3.09592200602418	0.444374812031114
3.10033709736985	0.444039198952094
3.10387906583899	0.443548057860845
3.10834508935246	0.443037816838269
3.11188705782161	0.44254667574702
3.11542902629074	0.442211062667999
3.11989504980422	0.441711735891895
3.12436107331769	0.441212409115792
3.12790304178683	0.440884981721626
3.13144501025597	0.440385654945522
3.13591103376944	0.439875413922946
3.13945300223858	0.43954798652878
3.14386809358425	0.439048659752676
3.14746244942599	0.438557518661426
3.15187754077166	0.438210991335934
3.1554195092408	0.437719850244684
3.15988553275427	0.437209609222109
3.16342750122341	0.436882181827942
3.16789352473688	0.436382855051839
3.17235954825036	0.435883528275735
3.1759015167195	0.435556100881569
3.18031660806517	0.435056774105465
3.18390950870211	0.434557447329362
3.18832460004778	0.434221834250341
3.19191750068472	0.433722507474237
3.19633259203039	0.433223180698134
3.19987456049953	0.432895753303968
3.20346746113647	0.432385512281392
3.20788255248215	0.431894371190143
3.21147690832388	0.431558758111122
3.21589199966955	0.431059431335018
3.21943396813869	0.430723818255998
3.22384905948437	0.430224491479894
3.2274419601213	0.429733350388645
3.23190798363478	0.429397737309625
3.23544995210392	0.428898410533521
3.23991597561739	0.428399083757417
3.24345794408653	0.428063470678397
3.2478730354322	0.427564143902293
3.25233905894567	0.427236716508127
3.25588102741481	0.426737389732023
3.26034705092829	0.42623806295592
3.26388901939743	0.425902449876899
3.2683550429109	0.425403123100796
3.27189701138004	0.425075695706629
3.27543897984918	0.424565454684053
3.27990500336265	0.424238027289887
3.28344697183179	0.423738700513783
3.28791299534526	0.42323937373768
3.2914549638144	0.422911946343513
3.29587005516008	0.422401705320938
3.29946295579701	0.422074277926771
3.30387804714269	0.421574951150667
3.30742001561183	0.421075624374564
3.3118860391253	0.420748196980398
3.31542800759444	0.420237955957822
3.31989403110791	0.419910528563656
3.32436005462138	0.419411201787552
3.32790202309052	0.419075588708531
3.33144399155966	0.418576261932428
3.33591001507313	0.418248834538262
3.33945198354228	0.417749507762158
3.34386707488795	0.417413894683138
3.34745997552489	0.416922753591888
3.35187506687056	0.416412512569312
3.3554679675075	0.416085085175146
3.35988305885317	0.415585758399043
3.36342502732231	0.415250145320022
3.36789105083578	0.414750818543919
3.37143301930492	0.414423391149752
3.37589904281839	0.413913150127176
3.37944101128754	0.41358572273301
3.38390703480101	0.413086395956907
3.38744900327015	0.412750782877886
3.39186409461582	0.412251456101783
3.39633011812929	0.411924028707616
3.39987208659843	0.41141378768504
3.40346644244017	0.411086360290873
3.40788153378584	0.41058703351477
3.41142350225498	0.410259606120604
3.41588952576845	0.4097602793445
3.41943149423759	0.40942466626548
3.42384658558327	0.408925339489376
3.4274394862202	0.408589726410356
3.43185457756588	0.408098585319106
3.43544747820281	0.407762972240086
3.43986256954849	0.407263645463982
3.44345547018543	0.406936218069816
3.4478705615311	0.40642597704724
3.45146491737283	0.406098549653074
3.45588000871851	0.40559922287697
3.45942197718765	0.40526360979795
3.46388800070112	0.404927996718929
3.46742996917026	0.40443685562768
3.47189599268373	0.404101242548659
3.47631108402941	0.403601915772556
3.47985305249855	0.403266302693535
3.48344595313548	0.402766975917431
3.48791197664896	0.402439548523266
3.4914539451181	0.401940221747162
3.49586903646377	0.401604608668141
3.49941100493291	0.401113467576892
3.50387702844638	0.400766940251399
3.50741899691552	0.400439512857233
3.51188502042899	0.399940186081129
3.51542698889813	0.399612758686963
3.5198930124116	0.39911343191086
3.52343498088074	0.398777818831839
3.52785007222642	0.398275763494118
3.53144442806815	0.397940150415097
3.53591045158162	0.39761272302093
3.53940148788296	0.397113396244827
3.54386751139644	0.396777783165807
3.54833353490991	0.396278456389703
3.55187550337905	0.395951028995536
3.55634152689252	0.395440787972961
3.55988349536166	0.395113360578794
3.5634254638308	0.394777747499774
3.56789148734427	0.394278420723671
3.57143345581341	0.39394280764465
3.57584854715909	0.3934516665534
3.57944290300082	0.393124239159234
3.58385799434649	0.392777711833741
3.58745089498343	0.392286570742492
3.5918659863291	0.391950957663471
3.59546034217084	0.391451630887368
3.59987543351651	0.391124203493202
3.60346833415345	0.390788590414181
3.60788342549912	0.390289263638078
3.61142539396826	0.389953650559057
3.61589141748173	0.389462509467808
3.62030650882741	0.389126896388787
3.62384847729655	0.388791283309767
3.62831450081002	0.388291956533663
3.63185646927916	0.387956343454642
3.63632249279263	0.387628916060477
3.63991539342957	0.387129589284373
3.64345736189871	0.386793976205352
3.64787245324438	0.386458363126332
3.65146535388132	0.385967222035083
3.655880445227	0.385631608956062
3.65942241369613	0.385132282179958
3.66383750504181	0.384796669100938
3.66743040567875	0.384469241706772
3.67189642919222	0.383969914930668
3.67543839766136	0.383634301851647
3.67985348900703	0.383306874457482
3.68344638964397	0.382807547681378
3.68786148098964	0.382469206040739
3.69140344945879	0.382133592961719
3.69586947297226	0.381634266185615
3.70033549648573	0.381306838791449
3.70387746495487	0.380971225712428
3.70834348846834	0.380471898936325
3.71188545693748	0.380144471542159
3.71635148045095	0.379808858463138
3.71984251675229	0.379309531687035
3.72343541738923	0.378973918608014
3.72785050873491	0.378646491213848
3.73144340937184	0.378147164437744
3.73590943288532	0.377811551358724
3.73940046918666	0.377484123964557
3.74386649270013	0.376973882941982
3.74740846116927	0.376646455547815
3.75187448468274	0.376319028153649
3.75546738531968	0.375983415074628
3.75983154449756	0.375484088298524
3.76342444513449	0.375148475219505
3.76789046864797	0.374821047825338
3.77230555999364	0.374310806802762
3.77589846063058	0.373983379408596
3.78031355197625	0.37365595201443
3.78385552044539	0.373145710991853
3.78832154395886	0.372818283597687
3.791863512428	0.372482670518667
3.79627860377368	0.372155243124501
3.79987150441062	0.371645002101925
3.80341347287975	0.371317574707759
3.80787949639323	0.370981961628738
3.81142146486237	0.370646348549717
3.81588748837584	0.370155207458468
3.81942945684498	0.369819594379448
3.82389548035845	0.369492166985282
3.82743744882759	0.368981925962706
3.83185254017327	0.36865449856854
3.8354454408102	0.368318885489519
3.83986053215588	0.367983272410498
3.84340250062502	0.367492131319249
3.84786852413849	0.367156518240229
3.85146142477543	0.366829090846062
3.8558765161211	0.36648256352057
3.85941848459024	0.36599142242932
3.86388450810371	0.3656558093503
3.86742647657285	0.365320196271279
3.87184156791853	0.364992768877112
3.87538353638767	0.364657155798093
3.87984955990114	0.364157829021989
3.88344246053808	0.363830401627822
3.88790848405155	0.363494788548802
3.89139952035289	0.363159175469782
3.89586554386636	0.362831748075615
3.8994075123355	0.362332421299511
3.90387353584897	0.361996808220491
3.90741550431811	0.361669380826325
3.91183059566379	0.361333767747304
3.91542349630073	0.360834440971201
3.9198895198142	0.360507013577034
3.92343148828334	0.360171400498014
3.92789751179681	0.359835787418993
3.93143948026595	0.359500174339974
3.93585457161162	0.359172746945807
3.93939654008076	0.358673420169703
3.94381163142644	0.358345992775537
3.94740598726817	0.358010379696516
3.95187201078164	0.35768295230235
3.95541397925078	0.357336424976857
3.95988000276425	0.356845283885608
3.96342197123339	0.356498756560115
3.96783706257907	0.356171329165949
3.9714314184208	0.355843901771783
3.97584650976647	0.355508288692762
3.97943941040341	0.355008961916659
3.98385450174909	0.354681534522493
3.98739647021822	0.354345921443472
3.9918624937317	0.354010308364452
3.99632851724517	0.353682880970286
3.99987048571431	0.353347267891265
4.00428557705998	0.353011654812244
4.00782754552912	0.352512328036141
4.0122935690426	0.35217671495712
4.01588646967953	0.351849287562954
4.02030156102521	0.351513674483933
4.02384352949435	0.351186247089767
4.02830955300782	0.350858819695601
4.03185152147696	0.350512292370108
4.03631754499043	0.350021151278858
4.03991044562737	0.349685538199839
4.04345241409651	0.349349925120818
4.04786750544218	0.349014312041797
4.05140947391132	0.348686884647631
4.0558754974248	0.348359457253464
4.05936653372614	0.348023844174444
4.06383255723961	0.347688231095424
4.06829858075308	0.347188904319321
4.07189148139002	0.3468532912403
4.07630657273569	0.346525863846134
4.07984854120483	0.346190250767113
4.0843145647183	0.345862823372946
4.08785653318745	0.345527210293927
4.09232255670092	0.34519978289976
4.09586452517006	0.344864169820739
4.10027961651573	0.344528556741719
4.10387397235746	0.34403741565047
4.1074159408266	0.343690888324977
4.11188196434007	0.34336346093081
4.11542393280921	0.343027847851791
4.11983902415489	0.342700420457624
4.12338099262403	0.342364807378603
4.1278470161375	0.342037379984437
4.13143991677444	0.341690852658944
4.13585500812011	0.341363425264778
4.13939697658925	0.341027812185757
4.14386300010272	0.340700384791591
4.14740496857186	0.340201058015488
4.15187099208534	0.339873630621322
4.15541296055448	0.339538017542301
4.15982805190015	0.33920240446328
4.16342240774188	0.338874977069114
4.16788843125535	0.338528449743621
4.17143039972449	0.338201022349455
4.17584549107017	0.337873594955289
4.17938745953931	0.337537981876269
4.18385348305278	0.337202368797248
4.18744638368972	0.336874941403082
4.19181054286759	0.336539328324061
4.19540344350453	0.336203715245041
4.199869467018	0.33586810216602
4.20341143548714	0.335540674771854
4.20787745900062	0.335213247377688
4.21141942746975	0.33487490573705
4.21583451881543	0.334375578960946
4.21942741945237	0.334048151566779
4.22389344296584	0.333701624241287
4.22743541143498	0.333374196847121
4.23185050278065	0.3330385837681
4.23539247124979	0.332711156373933
4.23985849476327	0.332383728979767
4.2434004632324	0.332037201654275
4.24781555457808	0.331701588575255
4.25140845521502	0.331374161181088
4.25587447872849	0.331046733786922
4.25941644719763	0.330711120707901
4.2638824707111	0.330383693313735
4.26742443918024	0.330048080234714
4.27183953052591	0.329712467155694
4.27538149899506	0.329385039761528
4.27984752250853	0.329049426682507
4.28344042314547	0.328713813603486
4.28790644665894	0.32838638620932
4.29139748296028	0.328058958815154
4.29586350647375	0.327712431489661
4.29940547494289	0.327385004095495
4.30382056628856	0.327046662454857
4.3073625347577	0.326711049375836
4.31182855827118	0.32638362198167
4.31542145890811	0.326056194587504
4.31988748242159	0.325709667262011
4.32342945089073	0.325382239867845
4.3278445422364	0.325046626788824
4.33138651070554	0.324719199394658
4.33585253421901	0.324391772000491
4.33939450268815	0.324056158921471
4.34380959403383	0.323709631595979
4.34740249467076	0.323382204201812
4.35186851818424	0.323054776807646
4.35541048665338	0.322719163728625
4.35987651016685	0.322391736334459
4.36336754646819	0.322228022637376
4.36783356998166	0.32190059524321
4.3714264706186	0.321564982164189
4.37584156196427	0.321229369085169
4.37943446260121	0.320893756006148
4.38384955394689	0.320566328611982
4.38739152241602	0.320230715532962
4.3918575459295	0.319903288138796
4.39539951439864	0.319567675059775
4.39986553791211	0.319240247665608
4.40340750638125	0.31890190602497
4.40782259772692	0.31856629294595
4.41141549836386	0.318230679866929
4.41588152187733	0.317903252472763
4.41937255817867	0.317567639393743
4.42383858169215	0.317232026314722
4.42738055016129	0.316904598920556
4.43184657367476	0.316740885223473
4.4354394743117	0.316413457829306
4.43985456565737	0.316066930503814
4.44339653412651	0.315731317424793
4.44786255763998	0.315403890030626
4.45140452610912	0.31507646263646
4.45587054962259	0.31474084955744
4.45936158592393	0.314413422163274
4.46382760943741	0.314066894837781
4.46742196527914	0.313739467443614
4.47188798879261	0.313403854364594
4.47537902509395	0.313076426970428
4.47984504860743	0.312912713273345
4.48338701707657	0.312585285879179
4.48785304059004	0.312249672800158
4.49139500905918	0.311922245405992
4.49581010040485	0.311586632326972
4.49940300104179	0.311259204932805
4.50386902455526	0.310912677607312
4.5074109930244	0.310585250213146
4.51182608437008	0.310249637134126
4.51629210788355	0.309922209739959
4.51983407635269	0.309758496042876
4.52337604482183	0.30943106864871
4.5278420683353	0.309095455569689
4.53143496897224	0.308768028175523
4.53585006031791	0.30842150085003
4.53939202878705	0.308094073455864
4.54385805230052	0.307758460376843
4.54740002076966	0.30759474667976
4.55181511211534	0.307248219354267
4.55540801275227	0.306920791960101
4.55982310409795	0.306585178881081
4.56341600473489	0.306257751486915
4.56788202824836	0.305922138407894
4.5713730645497	0.305594711013728
4.57583908806317	0.305430997316645
4.57938105653231	0.305103569922478
4.58384708004578	0.304767956843458
4.58738904851492	0.304440529449292
4.5918041398606	0.304094002123799
4.59627016337407	0.303766574729632
4.59986306401101	0.303430961650613
4.60340503248015	0.303267247953529
4.60782012382582	0.302931634874509
4.61136209229496	0.302604207480342
4.61582811580843	0.302268594401322
4.61942247165017	0.301941167007155
4.62383756299584	0.301777453310072
4.62743046363278	0.301441840231052
4.63184555497845	0.301114412836886
4.63538752344759	0.300786985442719
4.63985354696106	0.300451372363699
4.6433955154302	0.300115759284679
4.64781060677588	0.299952045587596
4.65140350741282	0.299624618193429
4.65586953092629	0.299278090867936
4.65941149939543	0.298942477788916
4.6638265907411	0.29861505039475
4.66829261425457	0.298451336697667
4.67183458272371	0.298115723618646
4.67537655119285	0.297780110539626
4.67979164253853	0.29745268314546
4.68338454317547	0.297125255751293
4.68785056668894	0.29696154205421
4.69139253515808	0.296634114660044
4.69585855867155	0.296298501581023
4.69940052714069	0.295962888502002
4.70381561848636	0.295799174804919
4.7073575869555	0.295471747410753
4.71182361046898	0.295133405770115
4.71541651110591	0.294797792691094
4.71983160245159	0.294462179612074
4.72337357092073	0.294298465914991
4.7278395944342	0.29396285283597
4.73138156290334	0.293627239756949
4.73584758641681	0.293299812362783
4.74026267776249	0.2931360986657
4.74380464623162	0.292808671271533
4.7482706697451	0.292462143946041
4.75186357038203	0.292134716551875
4.75627866172771	0.291971002854792
4.75982063019685	0.291643575460625
4.76336259866599	0.291297048135133
4.76782862217946	0.290961435056112
4.7714215228164	0.290797721359029
4.77583661416207	0.290462108280009
4.77937858263121	0.290126495200988
4.78384460614468	0.289790882121968
4.78738657461382	0.289627168424885
4.7918016659595	0.289280641099392
4.79534363442864	0.288953213705225
4.79980965794211	0.288789500008142
4.80340255857905	0.28844297268265
4.80781764992472	0.288115545288483
4.81141200576645	0.287788117894317
4.81582709711213	0.287624404197234
4.8202931206256	0.287277876871741
4.82383508909474	0.286950449477575
4.82830111260821	0.286623022083409
4.83179214890955	0.286459308386326
4.83538504954649	0.286131880992159
4.83985107305996	0.285796267913139
4.8433930415291	0.285632554216056
4.84785906504258	0.285296941137035
4.85140103351171	0.284961328058015
4.85581612485739	0.284797614360931
4.85935809332653	0.284451087035439
4.86382411684	0.284123659641273
4.86741701747694	0.283959945944189
4.87183210882261	0.28362433286517
4.87537407729175	0.283288719786149
4.87984010080522	0.283125006089066
4.88338206927436	0.282789393010045
4.88784809278784	0.282453779931025
4.89226318413351	0.282126352536859
4.89580515260265	0.281962638839775
4.90027117611612	0.281627025760755
4.90381314458526	0.281291412681734
4.90827916809873	0.281127698984651
4.91182113656787	0.280781171659158
4.91628716008135	0.280445558580138
4.91982912855049	0.280281844883055
4.92337109701963	0.279946231804034
4.9277861883653	0.279782518106951
4.93137908900224	0.279455090712785
4.93584511251571	0.279119477633764
4.93938708098485	0.278955763936681
4.94385310449832	0.278628336542515
4.94734414079967	0.278292723463495
4.95181016431314	0.278129009766412
4.95540306495007	0.277801582372245
4.95981815629575	0.277465969293225
4.96423324764142	0.277302255596141
4.96782614827836	0.276974828201975
4.97229217179183	0.276639215122955
4.97583414026097	0.276475501425872
4.98030016377444	0.276148074031706
4.98379120007578	0.275984360334622
4.98825722358926	0.275648747255602
4.9917991920584	0.275313134176581
4.99539209269534	0.275149420479498
4.99985811620881	0.274821993085331
5.00340008467795	0.274486380006312
5.00781517602362	0.274322666309228
5.01135714449276	0.273987053230208
5.01582316800623	0.273823339533125
5.01936513647537	0.273495912138958
5.02383115998885	0.273168484744792
5.02737312845798	0.272977485431528
5.03183915197146	0.272650058037362
5.0353811204406	0.272322630643195
5.03979621178627	0.272158916946112
5.04426223529974	0.271831489551946
5.04780420376888	0.271667775854863
5.05227022728236	0.271332162775843
5.05586312791929	0.27116844907876
5.06022728709717	0.270821921753267
5.06382018773411	0.270494494359101
5.06828621124758	0.270330780662018
5.07182817971672	0.269984253336524
5.07624327106239	0.269820539639441
5.07978523953153	0.269484926560421
5.08337814016847	0.2691493134814
5.08784416368194	0.268985599784317
5.09138613215108	0.268658172390151
5.09585215566455	0.268494458693068
5.0993431919659	0.268167031298902
5.10380921547937	0.267831418219882
5.10735118394851	0.267667704522798
5.11181720746198	0.267340277128632
5.11623229880765	0.267176563431549
5.11982519944459	0.266840950352528
5.12336716791373	0.266677236655445
5.1278331914272	0.266341623576424
5.13137515989634	0.266177909879341
5.13584118340982	0.265842296800321
5.13933221971116	0.265514869406155
5.14379824322463	0.265351155709072
5.14739114386157	0.265015542630051
5.15180623520724	0.264851828932968
5.15534820367638	0.264516215853948
5.15981422718985	0.264352502156865
5.16335619565899	0.264016889077844
5.16782221917246	0.263853175380761
5.1714151198094	0.26351756230174
5.17577927898728	0.263190134907574
5.17937363482901	0.263026421210491
5.18383965834248	0.262690808131471
5.18738162681162	0.262527094434387
5.1917967181573	0.262191481355367
5.19533868662644	0.262027767658283
5.19980471013991	0.261692154579263
5.20339761077685	0.26152844088218
5.20781270212252	0.261201013488013
5.21140560275946	0.26103729979093
5.21582069410513	0.260709872396764
5.21936266257427	0.260546158699681
5.22382868608774	0.260210545620661
5.22737065455688	0.259883118226494
5.23178574590256	0.259719404529411
5.2353786465395	0.259391977135245
5.23984467005297	0.259228263438162
5.24338663852211	0.258900836043996
5.24785266203558	0.258737122346912
5.25139463050472	0.258401509267892
5.25580972185039	0.258237795570808
5.25935169031954	0.257902182491788
5.26376678166521	0.257738468794705
5.26735968230215	0.257411041400539
5.27182570581562	0.257247327703456
5.27536767428476	0.256911714624435
5.27983369779823	0.256748000927352
5.28337566626737	0.256420573533186
5.28779075761304	0.256256859836102
5.29133272608219	0.255918518195464
5.29579874959566	0.255754804498381
5.30026477310913	0.255419191419361
5.30380674157827	0.255255477722277
5.30734871004741	0.254928050328111
5.31181473356088	0.254764336631028
5.31535670203002	0.254428723552007
5.31982272554349	0.254265009854924
5.32336469401263	0.253937582460758
5.3277797853583	0.253773868763674
5.33137268599524	0.253446441369508
5.33583870950872	0.253282727672425
5.33938067797786	0.252947114593405
5.34379576932353	0.252783400896322
5.34733773779267	0.252455973502156
5.35180376130614	0.252292259805072
5.35534572977528	0.251953918164434
5.35981175328875	0.25179020446735
5.36340610913048	0.251626490770267
5.36782120047616	0.251299063376101
5.3713631689453	0.251135349679018
5.37582919245877	0.250807922284851
5.37932022876011	0.250644208587768
5.38378625227359	0.250308595508748
5.38737915291052	0.250144881811665
5.3917942442562	0.249817454417499
5.39538714489313	0.249653740720416
5.39980223623881	0.249318127641395
5.40334420470795	0.249154413944312
5.40781022822142	0.248826986550146
5.41135219669056	0.248663272853062
5.41581822020403	0.248499559155979
5.41936018867317	0.248161217515341
5.42382621218664	0.247997503818258
5.42736818065579	0.247670076424092
5.43183420416926	0.247506362727008
5.4353761726384	0.247178935332842
5.43979126398407	0.247015221635759
5.44333323245321	0.246679608556738
5.44779925596668	0.246515894859655
5.45139215660362	0.246352181162572
5.45585818011709	0.246024753768406
5.45934921641843	0.245861040071322
5.4638152399319	0.245533612677156
5.46735720840105	0.245369898980073
5.47177229974672	0.245034285901052
5.47531426821586	0.244870572203969
5.47978029172933	0.244524044878477
5.48337319236627	0.244360331181393
5.48783921587974	0.24419661748431
5.49138118434888	0.243869190090144
5.49579627569456	0.243705476393061
5.4993382441637	0.243369863314041
5.50380426767717	0.243206149616958
5.50734623614631	0.243042435919874
5.51176132749198	0.242706822840854
5.51535422812892	0.242543109143771
5.51982025164239	0.24220749606475
5.52336222011153	0.242043782367667
5.527828243625	0.241716354973501
5.53137021209414	0.241552641276418
5.53578530343982	0.241388927579335
5.53932727190896	0.241061500185169
5.54379329542243	0.240897786488085
5.54738619605937	0.240570359093919
5.55180128740504	0.240406645396836
5.55534325587418	0.240071032317815
5.55980927938765	0.239907318620732
5.56427530290112	0.239743604923649
5.56781727137026	0.239397077598156
5.5713592398394	0.239233363901073
5.57577433118508	0.23906965020399
5.57936723182202	0.238734037124969
5.58378232316769	0.238570323427886
5.58732429163683	0.238223796102393
5.5917903151503	0.23806008240531
5.59533228361944	0.237896368708227
5.59979830713291	0.237560755629206
5.60339120776985	0.237397041932123
5.60775536694773	0.237061428853103
5.61134972278946	0.23689771515602
5.61581574630293	0.236734001458937
5.61935771477207	0.236406574064771
5.62377280611775	0.236215574751507
5.62731477458689	0.235888147357341
5.63178079810036	0.235724433660258
5.63624682161383	0.235560719963174
5.63983972225077	0.235225106884154
5.64333075855211	0.23506139318707
5.64779678206558	0.234733965792904
5.65133875053472	0.234570252095821
5.65580477404819	0.234406538398738
5.65934674251733	0.234079111004572
5.66376183386301	0.233915397307488
5.66735473449995	0.233724397994225
5.67182075801342	0.233396970600059
5.67536272648256	0.233233256902976
5.67982874999603	0.23290582950881
5.68337071846517	0.232742115811726
5.68778580981084	0.232578402114643
5.69132777827998	0.232242789035622
5.69579380179346	0.232079075338539
5.69933577026259	0.231915361641456
5.70380179377607	0.23158793424729
5.70734376224521	0.231424220550207
5.71180978575868	0.231260506853124
5.71535175422782	0.230924893774103
5.71976684557349	0.23076118007702
5.72423286908697	0.230597466379936
5.7277748375561	0.230261853300916
5.73136773819304	0.230098139603833
5.73583376170651	0.229751612278341
5.73932479800786	0.229587898581258
5.74379082152133	0.229424184884174
5.74733278999047	0.229096757490008
5.75179881350394	0.228933043792925
5.75534078197308	0.228769330095842
5.75975587331875	0.228433717016821
5.76335022916049	0.228270003319738
5.76781625267396	0.228106289622655
5.7713582211431	0.227770676543634
5.77577331248877	0.227606962846551
5.77931528095791	0.227443249149468
5.78378130447138	0.227107636070448
5.78737420510832	0.226943922373365
5.79178929645399	0.226780208676281
5.79620438779967	0.226452781282115
5.7997987436414	0.226289067585032
5.80334071211054	0.226125353887949
5.80780673562401	0.225789740808928
5.81134870409315	0.225626027111845
5.81576379543883	0.225462313414762
5.81935669607577	0.225134886020595
5.82377178742144	0.224971172323512
5.82736468805838	0.224807458626429
5.83177977940405	0.224471845547409
5.83532174787319	0.224308131850326
5.83978777138666	0.224144418153243
5.8433297398558	0.223816990759077
5.84779576336928	0.223653277061993
5.85138866400621	0.22348956336491
5.85580375535189	0.223325849667827
5.86021884669756	0.222979322342335
5.86381320253929	0.222815608645251
5.86822829388497	0.222651894948168
5.87177026235411	0.222316281869147
5.87531223082325	0.222152568172064
5.87977825433672	0.221988854474981
5.88419334568239	0.221661427080815
5.88778624631933	0.221497713383732
5.89132821478847	0.221333999686649
5.89579423830194	0.220987472361156
5.89933620677108	0.220823758664073
5.90380223028456	0.22066004496699
5.90734419875369	0.220321703326351
5.91175929009937	0.220157989629268
5.91535219073631	0.219994275932184
5.91981821424978	0.219830562235101
5.92336018271892	0.219503134840935
5.9277738188598	0.219339421143852
5.93130996650976	0.219175707446769
5.93577744522803	0.218848280052602
5.94024492394629	0.218684566355519
5.94373741545243	0.218520852658436
5.94733177129416	0.218357138961353
5.95179925001243	0.218021525882333
5.9562667287307	0.21785781218525
5.95980287638066	0.217694098488167
5.96333902403062	0.217358485409146
5.96774829455712	0.217194771712063
5.97134265039885	0.21703105801498
5.97575192092535	0.216867344317897
5.97934627676708	0.216531731238876
5.98375554729357	0.216368017541793
5.98729169494354	0.21620430384471
5.99175917366181	0.216040590147627
5.99529532131177	0.215713162753461
5.99970459183826	0.215549449056378
6.00329894768	0.215385735359294
6.0077082182065	0.215058307965128
6.01217569692476	0.214894594268045
6.01577005276649	0.214730880570962
6.02017932329299	0.214567166873879
6.02371547094295	0.214239739479712
6.02818294966122	0.214048740166448
6.03171909731118	0.213885026469365
6.03531345315292	0.213549413390345
6.03978093187118	0.213385699693261
6.04414654625385	0.213221985996178
6.04774090209558	0.213058272299095
6.05127704974555	0.212894558602012
6.05574452846381	0.212567131207846
6.05923701996995	0.212403417510762
6.06370449868822	0.212239703813679
6.06729885452995	0.212075990116596
6.07176633324821	0.21174856272243
6.07530248089818	0.211557563409166
6.07971175142467	0.211393849712083
6.08417923014294	0.211058236633063
6.0877153777929	0.21089452293598
6.09218285651117	0.210730809238897
6.09571900416113	0.210567095541814
6.10012827468763	0.210231482462793
6.10372263052936	0.21006776876571
6.10725877817932	0.209904055068626
6.11166804870582	0.209740341371543
6.11613552742409	0.20957662767446
6.11967167507405	0.209249200280294
6.12320782272401	0.209085486583211
6.12767530144228	0.208921772886128
6.13126965728401	0.208758059189044
6.13567892781051	0.208430631794878
6.13921507546047	0.208266918097795
6.14368255417874	0.208103204400712
6.1472187018287	0.207939490703629
6.15168618054697	0.207603877624609
6.15522232819693	0.207440163927525
6.15963159872343	0.207276450230442
6.16322595456516	0.207112736533359
6.16769343328343	0.206785309139193
6.17122958093339	0.20662159544211
6.17563885145989	0.206457881745026
6.17917499910985	0.206294168047943
6.18364247782812	0.20613045435086
6.18723683366985	0.205966740653777
6.19160244805252	0.205631127574756
6.19519680389425	0.205467413877673
6.19966428261252	0.20530370018059
6.20320043026248	0.205139986483507
6.20760970078898	0.204801644842869
6.21120405663071	0.204637931145786
6.21561332715721	0.204474217448702
6.21920768299894	0.204310503751619
6.22361695352543	0.203963976426127
6.22721130936717	0.203800262729044
6.23162057989366	0.20363654903196
6.23515672754363	0.203472835334877
6.23962420626189	0.203309121637794
6.24316035391186	0.202981694243628
6.24756962443835	0.202817980546545
6.25116398028009	0.202654266849461
6.25563145899835	0.202490553152378
6.25916760664831	0.202299553839114
6.26363508536658	0.201972126444948
6.26712757687272	0.201808412747865
6.27159505559098	0.201644699050782
6.27513120324095	0.201480985353699
6.27959868195921	0.201317271656616
6.28319303780094	0.200989844262449
6.28760230832744	0.200826130565366
6.2911384559774	0.200662416868283
6.29560593469567	0.2004987031712
6.29909842620181	0.200334989474117
6.30356590492007	0.200171275777033
6.30710205257004	0.199835662698013
6.3115695312883	0.19967194900093
6.31516388713003	0.199508235303846
6.31957315765653	0.199344521606763
6.32316751349826	0.19918080790968
6.32757678402476	0.19884519483066
6.33111293167472	0.198681481133577
6.33558041039299	0.198517767436494
6.33911655804295	0.198354053739411
6.34352582856945	0.198190340042327
6.34712018441118	0.198026626345244
6.35158766312945	0.197691013266224
6.35512381077941	0.19752729956914
6.35953308130591	0.197363585872057
6.36306922895587	0.197199872174974
6.36753670767414	0.197036158477891
6.37113106351587	0.196872444780808
6.37554033404237	0.196536831701787
6.37907648169233	0.196373118004704
6.3835439604106	0.196209404307621
6.38708010806056	0.196045690610538
6.39154758677882	0.195881976913455
6.39508373442879	0.195718263216372
6.39949300495529	0.195390835822206
6.40308736079702	0.195227122125123
6.40749663132351	0.195063408428039
6.41109098716525	0.194899694730956
6.41555846588351	0.194735981033873
6.41905095738965	0.19457226733679
6.42351843610791	0.194244839942624
6.42705458375788	0.19408112624554
6.43146385428438	0.193917412548457
6.43505821012611	0.193753698851374
6.43952568884437	0.193589985154291
6.44306183649434	0.193426271457208
6.4475293152126	0.193235272143944
6.45106546286257	0.192907844749778
6.45547473338906	0.192744131052695
6.45994221210733	0.192580417355611
6.46347835975729	0.192416703658528
6.46707271559902	0.192252989961445
6.47148198612552	0.192089276264362
6.47501813377548	0.191925562567279
6.47948561249375	0.191761848870196
6.48302176014371	0.191426235791175
6.48748923886198	0.191262522094092
6.49102538651194	0.191098808397009
6.49543465703844	0.190935094699925
6.49902901288017	0.190771381002842
6.50349649159844	0.190607667305759
6.50704719129634	0.190443953608676
6.51145646182284	0.19011652621451
6.51499260947281	0.189952812517426
6.51946008819107	0.189789098820343
6.52299623584103	0.18962538512326
6.5274637145593	0.189461671426177
6.5318729850858	0.189297957729094
6.53546734092753	0.189134244032011
6.53901804062543	0.188970530334928
6.54342731115193	0.188806816637844
6.54696345880189	0.188471203558824
6.55143093752016	0.188307489861741
6.55496708517012	0.188143776164658
6.55943456388839	0.187980062467575
6.56302891973012	0.187816348770492
6.56743819025662	0.187652635073409
6.57097433790658	0.187488921376326
6.57544181662485	0.187325207679242
6.57897796427481	0.186997780285076
6.58338723480131	0.186834066587993
6.58698159064304	0.18667035289091
6.59139086116954	0.186506639193827
6.59498521701127	0.186342925496743
6.59945269572954	0.18617921179966
6.6029888433795	0.186015498102577
6.60739811390599	0.185851784405494
6.61093426155596	0.185688070708411
6.61540174027422	0.185524357011328
6.61899609611596	0.185360643314245
6.62340536664245	0.185033215920078
6.62694151429242	0.184869502222995
6.63140899301068	0.184705788525912
6.63494514066065	0.184542074828829
6.63941261937891	0.184378361131746
6.64294876702888	0.184214647434662
6.64735803755537	0.184050933737579
6.6509523933971	0.183887220040496
6.65541987211537	0.183723506343413
6.65891236362151	0.18355979264633
6.66337984233977	0.183396078949247
6.66691598998974	0.183232365252163
6.671383468708	0.18306865155508
6.67491961635796	0.182741224160914
6.67932888688446	0.182577510463831
6.68292324272619	0.182413796766748
6.68739072144446	0.182250083069664
6.69179999197096	0.182086369372581
6.69539434781269	0.181922655675498
6.69888683931883	0.181758941978415
6.70335431803709	0.181595228281332
6.70689046568706	0.181431514584249
6.71135794440532	0.181267800887166
6.71495230024705	0.181104087190082
6.71936157077355	0.180940373492999
6.72382904949182	0.180776659795916
6.72736519714178	0.180612946098833
6.73090134479174	0.18044923240175
6.73536882351001	0.180285518704667
6.73886131501615	0.180121805007583
6.74332879373441	0.179786191928563
6.74692314957614	0.17962247823148
6.75139062829441	0.179458764534397
6.75492677594437	0.179295050837314
6.75933604647087	0.179131337140231
6.76380352518914	0.178967623443148
6.7673396728391	0.178803909746065
6.77093402868083	0.178640196048981
6.77534329920733	0.178476482351898
6.77975256973383	0.178312768654815
6.78334692557556	0.178149054957732
6.78688307322552	0.177985341260649
6.79129234375202	0.177821627563566
6.79482849140198	0.177657913866482
6.79929597012025	0.177494200169399
6.80289032596198	0.177330486472316
6.80729959648847	0.177166772775233
6.81170886701497	0.17700305907815
6.81530322285671	0.176839345381067
6.81883937050667	0.176675631683984
6.82330684922493	0.1765119179869
6.8268429968749	0.176348204289817
6.83125226740139	0.176184490592734
6.83571974611966	0.176020776895651
6.83931410196139	0.175857063198568
6.84285024961136	0.175693349501485
6.84731772832962	0.175529635804401
6.85172699885612	0.175365922107318
6.85526314650608	0.175202208410235
6.85879929415605	0.175038494713152
6.86326677287431	0.174874781016069
6.86767604340081	0.174711067318986
6.87127039924254	0.174547353621902
6.8748065468925	0.174383639924819
6.87927402561077	0.174219926227736
6.88281017326073	0.174056212530653
6.887277651979	0.17389249883357
6.89081379962896	0.173728785136487
6.89522307015546	0.173565071439404
6.89881742599719	0.17340135774232
6.90322669652369	0.173237644045237
6.90769417524195	0.173073930348154
6.91123032289192	0.172910216651071
6.91476647054188	0.172746502953988
6.91923394926015	0.172582789256905
6.92364321978664	0.172419075559821
6.92717936743661	0.172255361862738
6.93077372327834	0.172091648165655
6.93524120199661	0.171927934468572
6.93877734964657	0.171764220771489
6.94318662017307	0.171600507074406
6.94672276782303	0.171436793377323
6.9511902465413	0.171273079680239
6.95565772525956	0.171109365983156
6.95919387290952	0.170945652286073
6.96278822875126	0.17078193858899
6.96719749927775	0.170618224891907
6.97073364692772	0.170454511194824
6.97520112564598	0.17029079749774
6.97966860436425	0.170127083800657
6.98316109587038	0.169963370103574
6.98675545171212	0.169799656406491
6.99116472223861	0.169635942709408
6.99563220095688	0.169472229012325
6.99916834860684	0.169308515315242
7.00276270444858	0.169144801618158
7.00717197497507	0.168981087921075
7.01163945369334	0.168817374223992
7.0151756013433	0.168653660526909
7.01871174899327	0.168489946829826
7.02312101951976	0.168326233132743
7.02671537536149	0.168162519435659
7.03118285407976	0.168162519435659
7.03471900172972	0.167998805738576
7.03912827225622	0.167835092041493
7.04359575097449	0.16767137834441
7.04713189862445	0.167507664647327
7.05072625446618	0.167343950950244
7.05519373318445	0.16718023725316
7.05868622469058	0.167016523556077
7.06315370340885	0.166852809858994
7.06762118212712	0.166689096161911
7.07115732977708	0.166525382464828
7.07469347742704	0.166361668767745
7.07910274795354	0.166197955070661
7.08357022667181	0.166034241373578
7.08716458251354	0.165870527676495
7.0907007301635	0.165706813979412
7.09511000069	0.165543100282329
7.09957747940826	0.165379386585246
7.10311362705823	0.165215672888163
7.10664977470819	0.165051959191079
7.11105904523469	0.165051959191079
7.11469705722025	0.164888245493996
7.11910632774674	0.164724531796913
7.12264247539671	0.16456081809983
7.12710995411497	0.164397104402747
7.13151922464147	0.164233390705664
7.13505537229143	0.164069677008581
7.1395228510097	0.163905963311497
7.14305899865966	0.163742249614414
7.14665335450139	0.163578535917331
7.15106262502789	0.163414822220248
7.15553010374616	0.163251108523165
7.15906625139612	0.163087394826082
7.16260239904608	0.163087394826082
7.16701166957258	0.162923681128998
7.17060602541431	0.162759967431915
7.17501529594081	0.162596253734832
7.17860965178254	0.162432540037749
7.18307713050081	0.162268826340666
7.18661327815077	0.162105112643583
7.19102254867727	0.161941398946499
7.19455869632723	0.161777685249416
7.1990261750455	0.161613971552333
7.20262053088723	0.16145025785525
7.2069861452699	0.161286544158167
7.21145362398817	0.161122830461084
7.2150479798299	0.160959116764001
7.21858412747986	0.160959116764001
7.22299339800636	0.160795403066917
7.22652954565632	0.160631689369834
7.23099702437459	0.160467975672751
7.23459138021632	0.160304261975668
7.23905885893458	0.160140548278585
7.24259500658455	0.159976834581502
7.24700427711105	0.159813120884418
7.25054042476101	0.159649407187335
7.25500790347927	0.159485693490253
7.25854405112924	0.15932197979317
7.26295332165573	0.15932197979317
7.26654767749747	0.159158266096087
7.27101515621573	0.158994552399003
7.2745513038657	0.15883083870192
7.27896057439219	0.158667125004837
7.28249672204216	0.158503411307754
7.28696420076042	0.158339697610671
7.29050034841039	0.158175983913588
7.29496782712865	0.158012270216504
7.29937709765515	0.158012270216504
7.30297145349688	0.157848556519421
7.30650760114684	0.157684842822338
7.31097507986511	0.157521129125255
7.31451122751507	0.157357415428172
7.31897870623334	0.157193701731089
7.3225148538833	0.157029988034006
7.3269241244098	0.156866274336922
7.33051848025153	0.156702560639839
7.3349859589698	0.156538846942756
7.33847845047593	0.156375133245673
7.3429459291942	0.156375133245673
7.34648207684416	0.15621141954859
7.35094955556243	0.156047705851507
7.35535882608893	0.155883992154423
7.35889497373889	0.15572027845734
7.36248932958062	0.155556564760257
7.36695680829889	0.155392851063174
7.37049295594885	0.155392851063174
7.37496043466712	0.155229137366091
7.37845292617325	0.155065423669008
7.38292040489152	0.154901709971924
7.38651476073325	0.154737996274841
7.39092403125975	0.154574282577758
7.39451838710148	0.154410568880675
7.39892765762798	0.154246855183592
7.40246380527794	0.154083141486509
7.40693128399621	0.154083141486509
7.41046743164617	0.153919427789425
7.41487670217267	0.153755714092342
7.4184710580144	0.153592000395259
7.4228803285409	0.153428286698176
7.42647468438263	0.153264573001093
7.43094216310089	0.15310085930401
7.43447831075086	0.152937145606927
7.43888758127736	0.152937145606927
7.44335505999562	0.152773431909844
7.44689120764558	0.15260971821276
7.45048556348731	0.152446004515677
7.45489483401382	0.152282290818594
7.45843098166378	0.152118577121511
7.46289846038204	0.151954863424428
7.466434608032	0.151954863424428
7.4708438785585	0.151791149727345
7.47438002620847	0.151627436030261
7.47884750492673	0.151463722333178
7.48244186076846	0.151300008636095
7.48690933948673	0.151136294939012
7.49044548713669	0.150972581241929
7.49485475766319	0.150808867544846
7.49932223638146	0.150808867544846
7.50285838403142	0.150617868231582
7.50639453168138	0.150454154534499
7.51080380220788	0.150290440837415
7.51439815804961	0.150126727140332
7.51886563676788	0.149963013443249
7.52240178441784	0.149963013443249
7.52681105494434	0.149799299746166
7.53127853366261	0.149635586049083
7.53481468131257	0.149471872352
7.53835082896253	0.149308158654917
7.5428183076808	0.149144444957833
7.54641266352253	0.14898073126075
7.55082193404903	0.148817017563667
7.55435808169899	0.148817017563667
7.55882556041725	0.148653303866584
7.56236170806722	0.148489590169501
7.56677097859372	0.148325876472418
7.57036533443545	0.148162162775334
7.57477460496194	0.147998449078251
7.57836896080368	0.147998449078251
7.58277823133017	0.147834735381168
7.58724571004844	0.147671021684085
7.5907818576984	0.147507307987002
7.59431800534837	0.147343594289919
7.59878548406663	0.147343594289919
7.60237983990836	0.147179880592835
7.60674545429103	0.147016166895752
7.61033981013277	0.146852453198669
7.61480728885103	0.146688739501586
7.61835798854894	0.146525025804503
7.62276725907543	0.14636131210742
7.6263034067254	0.146197598410337
7.63077088544366	0.146197598410337
7.6343652412854	0.146033884713253
7.63877451181189	0.14587017101617
7.64231065946186	0.145706457319087
7.64677813818012	0.145542743622004
7.65032883787803	0.145542743622004
7.65479631659629	0.145379029924921
7.65833246424626	0.145215316227838
7.66274173477275	0.145051602530754
7.66633609061449	0.144887888833671
7.67080356933275	0.144887888833671
7.67521283985925	0.144724175136588
7.67880719570098	0.144560461439505
7.68229968720712	0.144396747742422
7.68676716592539	0.144233034045339
7.69030331357535	0.144069320348255
7.69477079229361	0.143905606651172
7.69830693994358	0.143905606651172
7.70277441866184	0.143741892954089
7.70631056631181	0.143578179257006
7.71077804503007	0.143414465559923
7.71431419268003	0.14325075186284
7.71872346320653	0.14325075186284
7.72225961085649	0.143087038165756
7.72672708957476	0.142923324468673
7.73113636010126	0.14275961077159
7.73478892413476	0.142595897074507
7.7382814156409	0.142595897074507
7.74274889435916	0.142432183377425
7.74628504200912	0.142268469680342
7.75069431253562	0.142104755983258
7.75423046018559	0.141941042286175
7.75869793890385	0.141777328589092
7.76316541762212	0.141777328589092
7.76675977346385	0.141613614892009
7.77029592111381	0.141449901194926
7.77470519164031	0.141286187497843
7.77824133929027	0.141122473800759
7.78270881800854	0.141122473800759
7.78630317385027	0.140958760103676
7.79066878823294	0.140795046406593
7.79426314407467	0.14063133270951
7.79873062279294	0.14063133270951
7.80319810151121	0.140467619012427
7.80673424916117	0.140303905315344
7.81027039681113	0.14014019161826
7.81467966733763	0.139976477921177
7.81914714605589	0.139976477921177
7.82268329370586	0.139812764224094
7.82627764954759	0.139649050527011
7.83068692007409	0.139485336829928
7.83422306772405	0.139321623132845
7.83869054644232	0.139157909435762
7.84222669409228	0.139157909435762
7.84669417281055	0.138966910122498
7.85110344333704	0.138803196425415
7.85469779917877	0.138639482728331
7.85823394682874	0.138639482728331
7.862701425547	0.138475769031248
7.86619391705314	0.138312055334165
7.87066139577141	0.138148341637082
7.87512887448967	0.137984627939999
7.87866502213964	0.137984627939999
7.88225937798137	0.137820914242916
7.88666864850786	0.137657200545833
7.89107791903436	0.137493486848749
7.89467227487609	0.137493486848749
7.89820842252606	0.137329773151666
7.90261769305256	0.137166059454583
7.90708517177082	0.1370023457575
7.91062131942078	0.136838632060417
7.91421567526252	0.136838632060417
7.91868315398078	0.136674918363334
7.92221930163075	0.13648391905007
7.92662857215724	0.136320205352987
7.9301647198072	0.136156491655903
7.93463219852547	0.136156491655903
7.93816834617544	0.13599277795882
7.94257761670193	0.135829064261737
7.9470450954202	0.135829064261737
7.95063945126193	0.135665350564654
7.95417559891189	0.135501636867571
7.95858486943839	0.135337923170488
7.96305234815666	0.135337923170488
7.96658849580662	0.135174209473404
7.97018285164835	0.135010495776321
7.97459212217485	0.134846782079238
7.97812826982481	0.134683068382155
7.98259574854308	0.134519354685072
7.98613189619304	0.134519354685072
7.99059937491131	0.134355640987989
7.9950086454378	0.134191927290906
7.99854479308777	0.134028213593822


